Extended Theories of Gravity in cosmological and astrophysical applications

The main subjects of the PhD dissertation concern cosmological models considered in Palatini f(R) gravity and scalar-tensor theories. We introduce a simple generalization of the LCDM model based on Palatini modified gravity with quadratic Starobinsky term. A matter source is provided by generalized Chaplygin gas. The statistical analysis of our model is investigated. We use dynamical system approach to study the evolution of the Universe. The model reaches a very good agreement with the newest experimental data and yields an inflationary epoch caused by a singularity of the type III. The present-day accelerated expansion is also provided by the model. We also show that the Lie and Noether symmetry approaches are very useful tools in cosmological considerations. We examine two other models of Extended Theories of Gravity (ETGs): the novel hybrid metric-Palatini gravity and a minimally coupled to gravity scalar field. The first one is applied to homogeneous and isotropic model while in the scalar-tensor theory we study anisotropic universes. We use the symmetries in order to find unknown forms of potential and to solve classical field equations in both models. The symmetries also are very helpful in searching exact and invariant solutions of Wheeler-DeWitt equations. In the last part we are interested in equilibrium configurations and stability conditions of relativistic stars in the framework of scalar-tensor theories. Firstly, we show that TOV-like form of the equilibrium equations can be obtained for a wide class of ETGs if generalized energy density and pressure are defined. According to our studies, a neutron star is a stable system for the minimally coupled scalar field model. There is a supplement including notes on symmetries as well as dynamical systems approach. The illustrative examples of applications are also provided.

==> main.txt <==
E X T E N D E D T H E O R I E S O F G R AV I T Y I N C O S M O L O G I C A L A N D
A S T R O P H Y S I C A L A P P L I C AT I O N S
a n e ta w o j na r
PhD Dissertation
Prof. Dr hab. Andrzej Borowiec
Prof. Salvatore Capozziello
Insitute for Theoretical Physics
Department of Physics
Department of Physics and Astronomy
Univeristy of Napoli “Federico II”
University of Wrocław


Mamie i Tacie
– Ziazia
Marcinie,
za Twoj ˛
a niesko ´nczon ˛
a (oby!) cierpliwo´s´c i miło´s´c
Pami ˛eci Stanisława Graczyka.
1933 – 2013


A B S T R A C T
The main subjects of the PhD dissertation concern cosmological models con-
sidered in Palatini f(R) gravity and scalar - tensor theories. We introduce a
simple generalization of the ΛCDM model which is based on Palatini mod-
ified gravity with quadratic Starobinsky term. A matter source is provided
by generalized Chaplygin gas. The statistical analysis of our model is inves-
tigated as well as we use dynamical system approach to study the evolution
of the Universe. The model reaches a very good agreement with the newest
experimental data and yields an inflationary epoch which is caused by a
singularity of the type III. The present-day accelerated expansion is also
provided by the model.
We also show that the Lie and Noether symmetry approaches are very use-
ful tools in cosmological considerations. We examine two other models of Ex-
tended Theories of Gravity (ETGs), that is, the novel hybrid metric-Palatini
gravity and a minimally coupled to gravity scalar field as the simplest ex-
ample of scalar-tensor theories. The first one is applied to homogeneous and
isotropic model while in the scalar - tensor theory we study anisotropic uni-
verses. We use Lie and Noether symmetries in order to find unknown forms
of potential and to solve classical field equations in both models. The sym-
metries also are very helpful in searching exact and invariant solutions of
Wheeler-DeWitt equations which are a quantized version of modified Ein-
stein’s equations.
In the last part we are interested in equilibrium configurations and stabil-
ity conditions of relativistic stars in the framework of scalar - tensor theories.
Firstly, we show that TOV-like form of the equilibrium equations can be ob-
tained for a big class of ETGs if generalized energy density and pressure are
defined. According to our studies, a neutron star is a stable system for the
minimally coupled scalar field model.
There is a supplement including notes on symmetries as well as dynami-
cal systems approach. The illustrative examples of applications are also pro-
vided.
v


S T R E S Z C Z E N I E
Główne problemy rozważane w przedstawionej rozprawie doktorskiej dotyczą kosmologicznych modeli w teoriach Palatiniego oraz skalarno - tensorowych. Pierwszym 
badanym modelem jest proste rozszerzenie modelu LCDM. Badany model oparty jest na dodaniu do lagranżjanu kwadratowego członu Starobinskiego oraz założeniu,
że metryka i koneksja są niezależnymi wielkościami. Źródłem materii jest uogólniony gaz Chaplygina. Statystyczna analiza pokazuje, że model zgadza z najnowszymi 
danymi obserwacyjnymi. Badanie punktów osobliwych pozwoliło na określenie rodzaju osobliwości kosmologicznych. Badanie Wszechświata jako dwuwymiarowego
dynamicznego układu pokazuje, że osobliwość typu III przyczynia się do nagłej przyspieszonej ekspansji, tj. inflacji, we wczesnej fazie ewolucji. Co więcej, w 
rozważanym modelu mamy również epokę obecnej przyspieszonej ekspansji Wszechświata.

Dwa pozostałe kosmologiczne modele są badane za pomocą narzędzi, które dostarczają symetrie Noether oraz Liego. Model hybrydowej grawitacji, łączący formalizm 
metryczny z formalizmem Palatiniego, jest rozważany dla jednorodnych i izotropowych wszechświatów natomiast model z minimalnie sprzężonym do grawitacji polem 
skalarnym dotyczy anizotropowych czasoprzestrzeni. Symetrie Liego oraz Noether są używane do rozwiązywania klasycznych oraz kwantowych 
równań (tj. równań Wheelera-DeWitta).
Rozwiązania są dokładnie i niezmiennicze. Symetrie używane są również do znalezienia postaci potencjału pola skalarnego, którego określenie jest niezbędne do 
rozwiązania równań.

Ostatnia część rozprawy dotyczy relatywistycznych gwiazd, np. gwiazd neutronowych, w rozszerzonych teoriach grawitacji. Pokazano, że można otrzymać równania 
analogiczne do równań TOV (Tolmana - Oppenheimera - Volkoffa) z uogólnionym ciśnieniem i gęstością energii. Dodatko zbadano także stabilność takiego układu dla 
modelu z minimalnie sprzężonym polem skalarnym.

Końcowa część zawiera suplement, w którym zawarto główne metody matematyczne używane w rozprawie: symetrie oraz układy dynamiczne. Znajdują się tutaj również 
przykłady użycia tych metod.
vii


P U B L I C AT I O N S
This PhD dissertation consists of research done at the Institute for Theoret-
ical Physics, University of Wrocław and Department of Physics, University
of Napoli "Federico II" in collaboration with Prof. Dr hab. Andrzej Borowiec
and Prof. Salvatore Capozziello.
Some ideas and figures have appeared previously in the following publi-
cations:
• A. Borowiec, S. Capozziello, M. De Laurentis, F.S.N Lobo, A. Paliathana-
sis, M. Paolella, A. Wojnar "Invariant Solutions and Noether Symme-
tries in Hybrid Gravity"
PRD 91(2015) : 023517 (arXiv: 1407.4313)
• A. Borowiec, A. Stachowski, M. Szydłowski, A. Wojnar "Inflationary
cosmology with Chaplygin gas in Palatini formalism"
JCAP 01(2016)040 (arXiv: 1512.01199)
• M. Szydłowski, A. Stachowski, A. Borowiec, A. Wojnar "Do sewn sin-
gularities falsify the Palatini cosmology?"
pre-print (arXiv:1512.04580)
• H. Velten, A. M. Oliveira, A. Wojnar "A free parametrized TOV: Modi-
fied Gravity from Newtonian to Relativistic Stars"
PoS(MPCS2015)025 (arXiv:1601.03000)
• A. Paliathanasis, L. Karpathopoulos, A. Wojnar, S. Capozziello
"Wheeler-DeWitt equation and Lie symmetries in Bianchi scalar - field
cosmology"
EPJ C 76(4)2016, (arXiv:1601.06528)
• A. Wojnar and H. Velten "Equilibrium and stability of relativistic stars
in extended theories of gravity"
pre-print (arXiv:1604.04257)
ix


A C K N O W L E D G E M E N T S
Foremost, I would like to thank my advisors Prof. Dr hab. Andrzej Borowiec
and Prof. Salvatore Capozziello. Undertaking this PhD would not have been
possible to do without your guidance, patience, many stimulating discus-
sions, and consistent encouragement that I have been receiving throughout
the research work.
Very special thanks to Prof. Dr hab. Marek Szydłowski for his enthusi-
asm and opportunities to work on exciting projects. I would like to thank
my colleagues: Dr Andronikos Paliathanasis, Dr Mariafelicia De Laurentis,
Dr Francisco Lobo, Dr Hermano Velten, Mariacristina Paolella, Leonidas
Karpathopoulos, Aleksander Stachowski, and Adriano Oliveira for inspir-
ing ideas and enjoyable atmosphere during the work.
I am also indebted to my wonderful Family. Without your unconditional
support and love I would never be here. Many thanks to my friends met in
Wrocław, Napoli and other places who have been supporting me since the
very beginning.
xi


C O N T E N T S
1
i n t r o d u c t i o n
1
2
f(R) gravity in palatini formalism
7
2.1
Introduction of the model . . . . . . . . . . . . . . . . . . . . . .
8
2.1.1
f(R) gravity as a scalar-tensor theory . . . . . . . . . . . 11
2.1.2
FRLW cosmology in Palatini formalism . . . . . . . . . . 12
2.2
Palatini cosmology with Generalized Chaplygin Gas . . . . . . 13
2.2.1
Chaplygin Gas as a dark side of the Universe . . . . . . 13
2.2.2
Starobinsky’s model f(R) = R + γR2 . . . . . . . . . . 15
2.2.3
Statistical analysis of the model . . . . . . . . . . . . . . 19
2.2.4
Cosmological singularities . . . . . . . . . . . . . . . . . . 23
2.2.5
Dynamical system analysis . . . . . . . . . . . . . . . . . 24
2.2.6
Conclusions . . . . . . . . . . . . . . . . . . . . . . . . . . 31
3
h y b r i d m e t r i c - pa l at i n i g r av i t y
33
3.1
Introduction of the model . . . . . . . . . . . . . . . . . . . . . . 35
3.1.1
Hybrid gravity cosmology . . . . . . . . . . . . . . . . . . 37
3.2
Noether symmetries in cosmology . . . . . . . . . . . . . . . . . 39
3.2.1
Noether symmetries of hybrid gravity model . . . . . . 41
3.2.2
Noether symmetries of conformal hybrid gravity La-
grangian . . . . . . . . . . . . . . . . . . . . . . . . . . . . 44
3.3
Exact and invariant solutions . . . . . . . . . . . . . . . . . . . . 46
3.3.1
Wheeler-DeWitt equation of hybrid gravity model . . . 49
3.4
Remarks . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 52
4
o t h e r t h e o r i e s o f g r av i t y
53
4.1
Bianchi cosmology in scalar - tensor theory of gravity . . . . . . 53
4.1.1
Invariant solutions of WDW equation and WKB ap-
proximation . . . . . . . . . . . . . . . . . . . . . . . . . . 59
4.1.2
Conclusions . . . . . . . . . . . . . . . . . . . . . . . . . . 62
4.2
Equilibrium and stability of relativistic stars . . . . . . . . . . . 63
4.2.1
Equilibrium and stability of relativistic stars in General
Relativity . . . . . . . . . . . . . . . . . . . . . . . . . . . 64
4.2.2
Equilibrium of relativistic stars in Extended Theories
of Gravity . . . . . . . . . . . . . . . . . . . . . . . . . . . 67
4.2.3
Stability of relativistic stars in scalar - tensor theory of
gravity . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 71
4.2.4
Remarks . . . . . . . . . . . . . . . . . . . . . . . . . . . . 76
xiii

xiv
c o n t e n t s
Appendix
79
a
l i e s y m m e t r y m e t h o d
81
a.1
One-parameter point transformations and Lie symmetries group 81
a.2
Ordinary differential equations and Lie point symmetries . . . 84
a.2.1
Reducing order of ODE’s by canonical coordinates . . . 86
a.2.2
Reducing order of ODE’s by Lie invariants . . . . . . . . 87
a.2.3
Noether symmetries . . . . . . . . . . . . . . . . . . . . . 88
a.2.4
Linear ODE’s . . . . . . . . . . . . . . . . . . . . . . . . . 89
a.3
Lie algebra . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 91
a.4
Lie point symmetries of PDE’s . . . . . . . . . . . . . . . . . . . 93
a.5
Handful of useful theorems . . . . . . . . . . . . . . . . . . . . . 94
b
Λcdm model as a 2d dynamical system of the newto-
n i a n t y p e
99
b.1
Phase portraits of linear systems in R2 . . . . . . . . . . . . . . 99
b.2
LCDM model as a dynamical system . . . . . . . . . . . . . . . 106
b i b l i o g r a p h y
109

I N T R O D U C T I O N
1
In November 2015 we celebrated 100 years of General Relativity introduced
by Albert Einstein [1, 2], a theory of gravitation which has changed our think-
ing about the Universe and about other phenomena related to gravitational
interactions. Confirmed by many observations, such as the perihelion preces-
sion of Mercury [2], the deflection of light by the Sun [3], the gravitational
redshift of light [4, 5] or the expanding universe [6], General Relativity is a
basic theory that we use for any gravitational phenomena that we want to
explain. This year has been also very special because of another anniversary:
the first exact solution of Einstein’s field equations published in 1916 by Karl
Schwarzschild [7, 8]. Moreover, on 11th of February 2016, we experienced a
very exciting announcement about a merger of binary black hole whose ob-
served effects were gravitational waves [9]. This is the first direct detection of
gravitational waves and the first observation of a binary black hole merger.
One should mention that the detected waveform matches the prediction of
General Relativity for a gravitational wave emanating from such a particular
binary system. The success of Einstein’s theory has made a lot of difficulties
since there have appeared many problems in fundamental physics, astro-
physics, and cosmology that one is not able to explain with the help of Gen-
eral Relativity. However, abandoning it, seems to be something inappropri-
ate. Instead of that one attempts to slightly modify the theory. The first modi-
fication was done by Einstein himself by introducing a cosmological constant
to the gravitational action in order to make the cosmological solutions static.
He believed that the Universe does not expand. Nowadays, for cosmological
purposes, one uses the equations with the cosmological constant in order
to ensure that the field equations provide the scenario which is in agree-
ment with observations indicating that the Universe undergoes the late-time
acceleration [10, 11]. The most popular approach to the cosmological con-
stant problem is included in so-called ΛCDM model (Λ Cold Dark Matter
model) that is, the standard cosmological model. The model is described by
Einstein’s field equations considered in Friedmann - Robertson- Lemaitre -
Walker (FRLW) metric background with the cosmological constant added to
the gravitational Lagrangian. The effect of the acceleration is explained by
exotic fluid called dark energy represented by Λ. It has negative pressure
and contributes about 68.3% of the total energy in the present-day observ-
able Universe [12]. Another weird component of the standard cosmological
1

2
i n t r o d u c t i o n
model is dark matter [13, 14] which contributes 26.8%. The dark matter in-
teracts only gravitationally: there is no direct observational evidence that it
exists since it does not emit electromagnetic radiation. Its existence and prop-
erties are given by gravitational effects such as for instance the motions of
visible matter. The problem is mainly indicated by galaxies rotation which is
the discrepancy between observed galaxy rotation curves and the theoretical
prediction based on the virial theorem. The amount of the ordinary baryonic
matter that we are able to detect is just 4.9% of the total energy while neutri-
nos and photons contribute insignificantly so usually they are neglected in
theoretical considerations. Besides the mentioned exotic ingredients which
we do not understand, there are many other unsolved problems as inflation
[15, 16], cosmological singularities (for instance Big Bang), issues related
to quantum field theories in curved spacetime, non-renormalization of Ein-
stein’s theory, unification of gravity with other interactions which has been
already unified into the Standard Model, that is, electromagnetism, weak
and strong interactions.
Despite these problems, the success of the ΛCDM model makes alterna-
tive theories beyond the standard model unattractive to many physicists.
It seems that it is easier to accept three unknown components which are
required by the ΛCDM model, that is, dark matter, dark energy and the in-
flaton field as an agent of the inflation phase than to look for a new model
or to modify the old one. Additionally, it is assumed that the Universe is
isotropic and homogeneous on large scales (Cosmological Principle), infla-
tion happened, and that it is based on General Relativity as a correct theory
to describe the Universe aside from the quantum regime [17]. The Cosmolog-
ical Principle is deduced from Copernican Principle, it means that our galaxy
worldline is not special so if we observe isotropy about our worldline, there
is isotropy about other galaxies worldlines, too. That implies homogeneity
and also leads to FRLW geometry of spacetime [17, 18]. However, it is not so
sure that isotropic Cosmic Microwave Background (CMB) radiation means
isotropic spacetime [19]. Such considerations indicate that we may not limit
ourselves only to FRLW spacetime but also one should study anisotropic
and/or inhomogeneous models.
It is believed that dark matter may correspond to weak interacting par-
ticles which have not been observed yet. There exist alternative models of
gravity which explain dark matter effects without a need of the new parti-
cle, namely it is a purely gravitational effect. Similarly, there are proposals
that also accelerating expansion can be described by some mechanism aris-
ing from modified theories of gravity instead of dark energy. There are two
main ideas: dark energy as the cosmological constant or scalar fields, both
with the feature of negative pressure. Introducing the Λ component, that is,

i n t r o d u c t i o n
3
cosmological constant, just made the situation even worst since more prob-
lems appeared. Classically, it can be treated as a free parameter which can
be fixed to any value that we want; particularly to the value indicated by
cosmological observations. On the other hand, one usually considers Λ as
vacuum energy coming from different matter fields and the theoretical pre-
dictions on its value can be done. The estimated value of the cosmological
constant is about (in reduced Planck units) 10−120 while from the Standard
Model of particle physics one deals with the value 1. It also seems to be very
ambiguous that its observational value is so small but it strongly dominates
the Universe evolution today as well as it may contribute to the structure
formation epoch.
As already mentioned, the ΛCDM model requires the inflation epoch that
happened after the Big Bang. The cosmological inflation is the early Universe
accelerating expansion introduced by A. Guth [16]. The inflation theory turn
out to explain a lot of compelling problems such as for example cosmic size
of the Universe, its large-scale structure, isotropy, homogeneity and flatness.
Although its simplicity and explanations of the above issues, it also causes
problems. One would like to understand what made the Universe evolution
to start accelerating and then to slow down. The most popular idea is scalar
field but immediately the question arises: what is a form of the potential
of that field? There are also many other proposals coming from alternative
theories of gravity. They are inspired by the Starobinsky proposal [15] which
is in very good agreement with Planck data: he considers an extra quadratic
term in the gravitational Lagrangian (see the Chapter 2).
Since the Einstein’s gravity and ΛCDM model derived from it have passed
positively Solar System tests (for review see for example [20, 21]) and matched
so far the observational data, one claims that Einstein’s gravity is just an ef-
fective theory. Due to that fact one looks for different approaches in order
to find a good theory which is able to answer the above problems and tells
us more about the Universe that we live in. Moreover, we would like to
have a theory which unifies all known interactions and describes quantum
effects which had appeared after Big Bang. No satisfactory result has been
obtained so far (string theory, supersymmetry) that could combine particle
physics and gravitation. There has been many years of research since 1915
but none of proposed models was considered as satisfactory. Due to that
fact, one needs new theories of gravity which should be checked carefully
with all possible tools that we possess. Each new theory should pass many
theoretical and observational tests and also agree with GR in the case of
weak gravitational limit. Working on Extended Theories of Gravity, specially
on Palatini theories can give clues to work on a consistent theory merging
gravitation and quantum physics. It should also get closer to the answer if

4
i n t r o d u c t i o n
one needs to add scalar field in order to explain the inflation phenomena.
Could the modified geometry solve the problem of the accelerated epoch at
the beginning of our Universe? Are there different scenarios of the origin of
the Universe indicating by the existence of singularities than the one given
by the ΛCDM model, that is, Big Bang? What are exactly cosmological sin-
gularities? Can we get to know more about them without Quantum Gravity
theory?
The thesis is divided into two parts: the first one consists of some examples
of Extended Theories of Gravity while in the Appendix we briefly introduce
mathematical tools. The Appendix A describes Lie symmetry method and
show how it can be used for solving ordinary and partial differential equa-
tions. We also represent a subclass of Lie symmetries, that is, the Noether
symmetries having a serious consequences in physics. In order to see how
Lie symmetry method works, illustrative examples are provided. We also
discuss the connection to conformal algebra of Riemannian metric which is
a phase space metric of a physical system. Moreover, in the Appendix B we
show how the dynamical systems theory can be used for studies of cosmo-
logical models. As some of them can be recast into two dimensional cases,
we focus on phase portraits of linear systems in 2-dimensional vector space.
Later on, as an example we consider ΛCDM model as a dynamical system.
In the main part we examine three models of Extended Theories of Gravity.
The Chapter 2 includes a simple generalization of the ΛCDM model which is
based on Palatini modified gravity with quadratic Starobinsky term and gen-
eralized Chaplygin gas as a matter source. We show that it provides inflation
as well as the current accelerated expansion. The singularity which appears
in the model turns out to be responsible for the inflationary epoch. We also
perform statistical analysis in order to find values favored by astronomical
data. Subsequently, we classify all evolutionary paths in the model phase
space using dynamical system theory. The another model that we study in
the Chapter 3 also have something in common with the Palatini gravity. It
is a recently proposed model whose Lagrangian consists of the standard
Einstein-Hilbert term considered in metric formalism, and an arbitrary func-
tion of the Palatini curvature scalar. For this investigation we use Lie and
Noether symmetries in order to select f(R) form. The symmetries also help
us to solve the field equations for the selected model. Quantizing the model,
we derive Wheeler-DeWitt equation: its invariant solution can be also given
by the Lie symmetries which are determined by the methods discussed in
the Appendix A.
In the last Chapter 4 we present the simplest representation of the scalar-
tensor theory, it means, we focus on minimally coupled to gravity scalar field.
Here, we are focused on cosmology provided by the Bianchi spacetimes. We

i n t r o d u c t i o n
5
examine anisotropic models in which the scalar field also contributes. We
perform similar analysis using Lie symmetries methods as it was done for
Hybrid Gravity. Additionally, we study WKB approximations in order to
find classical solutions, that is, anisotropy parameters, which are given as
functions of time. The further part of this chapter concerns configurations of
relativistic stars. We show that for a general (not specified) form of Extended
Theories of Gravity one may write the equilibrium equations in the Tolman-
Oppenheimer-Volkoff-like form with new definitions of energy density and
pressure. Since the stability criterion of relativistic star system must be con-
sidered case by case, we study the problem for the minimally coupled scalar
field.


f ( R ) G R AV I T Y I N PA L AT I N I F O R M A L I S M
2
The most natural way (as we do not want to say the simplest one) to extend
our considerations on gravity beyond General Relativity is to study some
geometric modifications of the Einstein’s theory. The geometric part of the
gravitational action can be changed in many different ways. One may as-
sume that constant of Nature are not really constant values. A scalar field
might be added into Lagrangian and moreover, it can be minimally or non-
minimally coupled to gravity (to Ricci scalar). One proposes much more
complicated functionals than the simple linear one used in GR, for example
f ( R ) gravity. The latter approach has gained a lot of interest recently as the
extra geometric terms could explain not only the dark matter issue [22, 23]
but also the dark energy problem because it produces the accelerated late-
time effect at low cosmic densities (it means when the trace of the energy
momentum tensor goes to zero). The field equations also differ from the Ein-
stein’s ones so they could provide different behavior of the early Universe.
The f ( R ) gravity can be treated in two different ways: the metric approach
and Palatini one [24]. The former arises to the fourth order differential equa-
tions which are difficult to handle and moreover, one believes that physical
equations of motion should be of the second order. In contrast to the met-
ric formalism, the Palatini f ( R ) gravity provides second order differential
equations since the connection and metric are treated as independent ob-
jects. The Riemann and Ricci tensors are constructed with the connection
while for building the Ricci scalar we also use the physical metric in order to
contract the indices. The Palatini approach is very important in cosmology
because one may use the trace of the field equations derived with respect to
the metric in order to obtain the R ( a ) dependence where a = a ( t ) is a
scale factor of the FRLW metric. Then we get the Friedmann equation which
rules the dynamics of the Universe in a given model so the model might
be compared with the observational data [25]. Such dynamics has a form of
Newtonian one so one deals with an effective potential term depending only
on the scale factor a ( t ). Furthermore, the theory coincides with GR (with a
dynamical feature that the connection is a Levi-Civita connection of the met-
ric in comparison to GR where this is a priori assumption) if the functional
is linear in R. There also exist disadvantages of such an approach: being in
conflict with the Standard Model of particle physics [24, 26, 27, 28], surface
singularities of static spherically symmetric objects in the case of polytropic
7

8
f(r) gravity in palatini formalism
EoS [29], the algebraic dependence of the post-Newtonian metric on the
density [30, 31], and the complications with the initial values problem in
the presence of matter [32, 33], although the problem was already solved in
[34]. Another one happens at microscopic scales, that is, the theory produces
instabilities in atoms which disintegrate them. However, it was shown [35]
that high curvature corrections do not cause such problem. What is also very
promising, some of the Palatini Lagrangians avoid the Big Bang singularity.
What should be also emphasized, the effective dynamics of Loop Quantum
Gravity can be reproduced by the Palatini theory which gives the link to one
of approaches to Quantum Gravity [36]. High curvature correction of the
form f ( R µ ν R µ ν ) changes the notion of the independent connection: in
the simple Palatini f(R) gravity the connection is auxiliary field while in the
more general Palatini theory it is dynamical without making the equations
of motion second order in the fields. Furthermore, as already remarked in
the Introduction, the squared curvature terms improve the renormalization
[37].
Palatini theories seem to be very promising and hence more investiga-
tions should be performed. We will start with the simplest representant of
the Palatini theories, that is, we will study f(R) gravity in the mentioned
formalism. We will briefly introduce the main assumptions of the theory in
order to construct our model which is examined from theoretical and obser-
vational points of view.
2.1
i n t r o d u c t i o n o f t h e m o d e l
Palatini formalism of f(R) theory of gravity is based on the gravitation action
√
in which not only the standard Hilbert - Einstein action S = 1
d4x −gR
2κ
is replaced by an arbitrary function of the Ricci scalar f(R) [13, 21, 14, 24],
but one uses Palatini scalar R instead of the metric one R:
1
√
S =
d4x −gf(R) + Sm(gµν, ψ),
(1)
2κ
The Palatini curvature scalar R = gµνRµν(ˆΓ) is constructed with the metric-
independent connection ˆΓ . The metric gµν is used for raising and lowering
indices. The action Sm denotes a matter action which depends only on the
metric gµν and matter fields but it is independent of the connection ˆΓ . One
varies the action with respect to two independent objects: the metric gµν and
the connection ˆΓ . The first variation, after applying the Palatini formula
δRµν = ˆ
∇λδˆΓλµν − ˆ
∇νδˆΓλµλ,
(2)

2.1 i n t ro du c t i o n o f t h e m o d e l
9
gives rise to the equation
1
f (R)Rµν − f(R)gµν = κTµν.
(3)
2
The prime denotes the differentiation with respect to R while Tµν is the stan-
dard energy-momentum tensor given by the variation of the matter action
with respect to gµν:
√
2
δ( −gLm)
Tµν := − √
.
(4)
−g
δ(gµν)
One should mention that the energy-momentum tensor is conserved [24,
38, 39] by the covariant derivative which is defined with the Levi-Civita
connection of the metric gµν
∇µT µν = 0 but not
¯
∇µT µν = 0.
(5)
The consequence of the above condition is the motion of the test particles:
they follow geodesics of the metric. Although, there exists another possibil-
ity, it means, that the particles follow the geodesics provided by the connec-
tion [40, 41, 42, 43, 44]. But from now on, we will assume that they follow
the metric ones so the theory satisfies the metric postulates [24, 20] and
Einstein Equivalence Principle [45, 46]. The trace of (3) with respect to gµν
gives us the structural (master) equation of the spacetime which controls (3)
[47, 48, 49]:
f (R)R − 2f(R) = κT .
(6)
Assuming that one has a given function f(R), we may solve (6) and express
a solution as R(T ). Hence, f(R) is a function of T being the trace of the
energy-momentum tensor T = gµνTµν[47, 48, 49].
Following the approach of [47, 48, 49], the generalized Einstein’s equations
can be also written as
ˆRµν(Γ) = gµαPα
ν ,
(7)
where the operator Pα
ν used above consists of two scalars b and c depending
on ˆR
c
1
Pα
ν =
δµ
T µ
b ν + b ν ,
(8)
1
b =b( ˆ
R) = f ( ˆ
R), c = c( ˆR) =
f( ˆ
R),
(9)
2
which will be useful later.
The variation with respect to the connection leads to the equation
√
√
ν)
− ˆ
∇α( −gf (R)gµν) + ˆ
∇σ( −gf (R)gσ(µ)δα = 0,
(10)

10
f(r) gravity in palatini formalism
where (µν) denotes a symmetrization over the indices µ and ν. The trace
with respect to g allows us to write down the second equation of motion (10)
as
√
ˆ
∇α( −gf (R)gµν) = 0
(11)
which stands for the Levi-Civita connection of the metric
˜gµν = f (R)gµν.
(12)
One notices that choosing f(R) = R leads to General Relativity and from the
equation (11) we get the metric-independent connection ˆΓ is a Levi-Civita
connection of the metric gµν. Immediately it follows that Rµν = Rµν, R = R
so the equation (3) becomes Einstein’s equation. It should be noticed that in
the case of General Gravity derived by Palatini formalism we deal with two
equations of motion which one of them indicates that the connection ˆΓ is the
Levi-Civita one of the metric g, it means ˜gµν = gµν. As a contrary to GR,
this is a dynamical feature, not the assumption.
Moreover, the Palatini equations of motion may be written as ones depend-
ing only on the metric and matter field [24]. As one has (12), we may use the
conformal relations between Ricci tensors and scalars (recall that one uses
the metric gµν but not ˜gµν for raising and lowering indices):
R
3 F(R);µF(R);ν
1
1 gµν F(R)
µν = Rµν +
−
∇µF(R);ν −
,
(13)
2
F2(R)
F(R)
2
F(R)
in order to rewrite the equation (3) as
κ
1
f
1
Gµν =
Tµν − gµν R −
+
(∇µ∇ν − gµν )f
f
2
f
f
3 1
1
−
(∇µf )(∇νf ) − gµν(∇f )2
(14)
2 f 2
2
which is the standard GR equation with the modified source term, where
Gµν is the Einstein tensor, it means Gµν = Rµν − 1 Rg
2
µν.
Let us just briefly discuss perfect fluid energy-momentum tensor which
will stand for the energy-momentum tensor in (3):
Tµν = ρuµuν + phµν,
(15)
where ρ and p = p(ρ) are energy density and pressure of the fluid, re-
spectively. The vector uµ is an observer co-moving with the fluid satisfy-
ing gµνuµuν = −1 and hµ
ν = δµ
ν + uµuν is a 3-projector tensor projecting
4-dimensional object on 3-dimensional hypersurface in the case when the
observer u is rotation-free. Hence, the trace of (15) is
T = 3p − ρ.
(16)

2.1 i n t ro du c t i o n o f t h e m o d e l
11
2.1.1
f(R) gravity as a scalar-tensor theory
The theory under our consideration may be also transformed into a Brans-
Dicke theory with a self-interacting potential of a scalar field. The theories
(for a special choice of the parameter ω - see below) are mathematically
equivalent but one should be careful when apply physics: that is, the theories
do not have to be physically equivalent (see e.g. [41, 42, 43, 44]). We are going
to introduce an auxiliary field χ in order to get a dynamically equivalent
theory, it means, different representations of the same theory [24].
Let us introduce the field χ and write the dynamically equivalent action:
1
√
S =
d4x −g[f(χ) + f (χ)(R − χ)] + Sm(gµν, ψ)
(17)
2κ
whose variation with respect to the field χ gives
f (χ)(R − χ) = 0.
(18)
From the above condition it turns out that χ = R if f (χ) = 0 which obvi-
ously gives rise to the action (1). If we redefine the scalar field χ by φ = f (χ)
and define the potential of the field φ as
V(φ) = χ(φ)φ − f(χ(φ)),
(19)
then the Palatini action will take the following form
1
√
S =
d4x −g[φR − V(φ)] + Sm(gµν, ψ).
(20)
2κ
It is important to make a comment here that the just obtained action is not an
action of the Brans-Dicke theory since R is not the Ricci scalar of the metric
gµν. But we may use the conformal relation (13) and rewrite the action which
is now (skipping the boundary term)
1
√
3
S =
d4x −g[φR +
∇µφ∇µφ − V(φ)] + Sm(gµν, ψ).
(21)
2κ
2φ
It is a Brans-Dicke action with B-D parameter ω0 = − 3 . The variations, now
2
taken with respect to the metric and the scalar field, are
κ
3
1
Gµν = Tµν −
∇µφ∇νφ − gµν∇αφ∇αφ
φ
2φ2
2
1
V
+
(∇µ∇νφ − gµν φ) −
gµν,
(22)
φ
2φ
φ
1
φ =
(R − V ) +
∇µφ∇µφ.
(23)
3
2φ

12
f(r) gravity in palatini formalism
If we take the trace of the equation (22) in order to eliminate the Ricci scalar
R in the equation (23), we will get
2V − φV = κT .
(24)
From the obtained relation we see that the scalar field φ is algebraically
related to the matter source, in means, it is not a dynamical field. Due to
that fact, the Palatini f(R) gravity is in conflict with the Standard Model of
particle physics when we consider it as a metric theory [24, 26, 27, 29].
It should be also mentioned that performing the conformal transformation
(12) (transferring the action into the Einstein frame) [50, 14, 51], but without
rescaling the scalar field, the action is
√
˜R
S =
d4x −g
− U(φ) + Sm(φ−1hµν, ψ),
(25)
2κ
where U(φ) = V(φ) . The topic is very controversial hence we are not going
2κφ2
to discuss it here as we will not work in Einstein frame.
2.1.2
FRLW cosmology in Palatini formalism
As the observations of the cosmic microwave background (CMB) indicate
that our Universe is highly isotropic and homogeneous, it allows us to
assume a perfect fluid description (15) for the matter and the Friedmann-
Robertson-Lemaitre-Walker (FRLW) background metric
1
ds2 = −dt2 + a2(t)
dr2 + r2(dθ2 + sin2 θdφ2) .
(26)
1 − kr2
The scalar k = 0, 1, −1 stands for the space curvature and a(t) is a scale
factor depending on cosmological time t. The energy-momentum tensor (15)
satisfies the metric covariant conservation law ∇µTµν = 0 which gives arise
to the continuity equation
˙ρ + 3H(p + ρ) = 0,
(27)
where H = ˙a is the Hubble constant. The relation between the pressure p
a
and energy density ρ, i.e. equation of state p = p(ρ), leads to a dependence of
ρ on the scale factor a(t) (by using (26) and (27)). The generalized Einstein’s
field equations (7) for the FRLW metric becomes the generalized Friedmann
equation [47, 48]
2
˙a
˙b
k
1
1
+
+
=
P1
P0
a
2b
a2
2 1 − 6 0,
(28)

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
13
where P1 and P0 are the components of (8). Therefore, the modified Fried-
1
0
mann equation may be written as [47, 48, 25, 49]:
2
˙a
˙b
k
1
c
p
1
c
ρ
+
+
=
+
−
−
.
(29)
a
2b
a2
2
b
b
6
b
b
2.2
pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
2.2.1
Chaplygin Gas as a dark side of the Universe
In the standard approach to cosmology one uses the barotropic equation of
state (EoS) p = ωρ for matter filling the homogeneous and isotropic universe.
The matter is represented by the perfect fluid energy-momentum tensor
Tµν = ρuµuν + phµν
(30)
where ρ is an energy density while p is pressure of the fluid considered in
the model. Together with the continuity equation (27) the equation of state
allows to write the energy density in terms of the scale factor a(t). For the
standard, barotropic equation one gets
ρ = ρ(a) ∝ a−3(1+ω).
(31)
Dark energy is represented by the fluid with negative pressure, that is, ω =
−1 in the barotropic EoS while the dark matter is supposed to behave as
pressureless dust with barotropic EoS ω = 0.
There exists an idea that the dark side of the Universe can be unified into
single exotic fluid, so-called Chaplygin Gas which recently has gained a lot
of attention in the literature [52, 53]. It was introduced by Sergey Chaplygin
in 1904 in order to compute the lifting force on a wing of an airplane in
aerodynamics [54] but it has also been used in cosmology [55, 56, 57, 58, 59,
60, 61, 62, 63, 64, 65] The interesting feature of Chaplygin gas is that it is the
only fluid known up to now which has a super-symmetric generalization
[66, 67]. Moreover, it has also a representation as tachyon field [68, 69] and
it is added to matter on branes in order to stabilize them in black hole bulks
[70]. Chaplygin gas gives positive and bounded square of sound velocity
v2
s = a that is very remarkable as it is a non-trivial problem for fluids with
ρ2
negative pressure [55]. Due to that interesting features it seems to be a very
important object to study. Therefore, we would also like to apply that idea
into our cosmological considerations.
The equation of state of the pure Chaplygin Gas is
A
p = −
,
(32)
ρ

14
f(r) gravity in palatini formalism
where A is a positive constant. Applying that relation into the continuity
equation (27) one gets
B
ρ =
A +
(33)
a6
with B being an integration constant. From that solution one sees immedi-
ately that assuming a positive value for B the expression (33) for small a(t)
(i.e. a6
B ) gives rise to
A
√B
ρ ∼
(34)
a3
while for the large values of the scale factor
√
√
ρ ∼
A,
p ∼ − A.
(35)
The first approximation corresponds to a universe dominated by dust-like
matter whereas the second one to an empty universe with a cosmological
√
constant
A, that is, a de-Sitter universe [? 70]. For the intermediate epoch
between a dust dominated universe to a de Sitter universe we have that
√
B
√
B
ρ ≈
A +
a−6,
p ≈ − A +
a−6
(36)
4A
4A
which describes the mixture of a cosmological constant with stiff matter for
which the EoS is ω = 1. It should be noticed that in a model with Chaplygin
Gas one deals with a smooth evolution from the dust dominated phase to
√
the nowadays accelerated expansion run by cosmological constant
A. That
process is reached by using only one fluid.
There is a very natural generalization of the Chaplygin gas, so-called Gen-
eralized Chaplygin Gas (GCG) whose equation of state is written as
A
p = −
,
(37)
ρα
where constants A and α satisfy A > 0 and 0 < α
1. For α = 1 one deals
with the original Chaplygin Gas. Substituting GCG into the conservation law
(27) in FRLW spacetime we get
1
B
1+α
ρ =
A +
,
(38)
a3(1+α)
where B > 0 is an integration constant. One notices that in the GCG model,
similarly like in pure Chaplygin Gas, the early stage of the Universe is dom-
inated by dust (ρ ∝ a−3) while at late times by cosmological constant (vac-
uum energy, ρ
const).

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
15
2.2.2
Starobinsky’s model f(R) = R + γR2
In the early 1980s A. Guth [16] and A. Starobinsky [15] proposed models
that introduced inflation into cosmic evolution of our Universe. Guth stud-
ied magnetic monopoles which do not exist in our Universe; in order to ex-
plain that, he proposed inflation. In turn, Starobinsky showed that there was
a link bitween curvature-squared corrections to the Einstein-Hilbert action
and quantum corrections which were supposed to play an important role
during the early Universe. That provided solutions to cosmological prob-
lems and has been showed to have a very good agreement with observational
data (for example Planck [71]). The model, apart the standard gravitational
Lagrangian, contains an additional term consisting of the squared root of
the Ricci scalar R2, that is,
1
√
S =
d4x −g(R + γR2) + Sm(gµν, ψ),
(39)
2κ
where γ is a small parameter with the dimension of mass. Such a choice
of the Lagrangian preserves the GR effects in weak gravitational field, for
example in our Solar System. The squared root term gains an importance in
the case of strong gravity (such as neutron stars or black holes) or the very
early stage of the Universe. The last one will be a subject of our discussion.
Let us consider the Starobinsky ansatz f(R) = R + γR2 but with the Pala-
tini curvature scalar R = gµνRµν instead of metric Ricci scalar. Applying it
to the structural equation (6) and using the trace of the perfect fluid energy-
momentum tensor (16) to the right part of the (6) we are able to find the
relation R = R(a):
−α
R
1+α
= A + Ba−3(1+α)
4A + Ba−3(1+α)
(40)
for the Universe filled with Generalized Chaplygin Gas [54, 57, 56]. It allows
us to write the Friedmman equation (29) as a function of the scale factor a(t)
˙a 2
K
H2 ≡
= M2(a) · N(a) − P(a) −
(41)
a
a2
where
ρα 2Bγa−3(1+α) + (8Aγ + ρα)
M(a) =
− B2 γ a−6(1+α) + B (A(7 + 9α)γ + ρα)a−3(1+α) + A (8Aγ + ρα)
ρ
ρ
ρ
A + 6Aγρ + 9A2γρ−α + ρ1+α(1 + γρ)
N(a) =
4 [6Aγ + ρα(1 + 2γρ)]
a−3(1+α)B Bγρ−αa2 + (8Aγρ−α + 1) − 2(−8A2γρ−α − 2A + ρ1+α)
P(a) =
.
12 2Bγa−3(1+α) + (8Aγ + ρα)

16
f(r) gravity in palatini formalism
Since we would like to examine the model with respect to observational
constraints, the Friedmann equation needs to be properly parametrized. The
above form seems to be difficult to handle and for that reasons one may try
to parametrize the quantities appearing in (29) (see [72]). Due to that fact we
will introduce parameters As and ρch,0 related to physics [56, 72] instead of
the theoretical ones, that is, A and B. The new parameters of Generalized
Chaplygin Gas are defined as
1
1
1 − A
1+α
1 − A
1+α
ρ
s
s
ch = ρch,0
As +
= 3H2
,
(42)
a3(1+α)
0Ωch,0
As + a3(1+α)
where Asρ1+α = A, ρ1+α(1 − A
ch,0
ch,0
s) = B. The quantity ρch,0 corresponds to
the present epoch’s value while H0 is a present value of the Hubble con-
stant which is H0 = 67.27 km (Planck mission [71]). One also defines a new
sMpc
dimensionless parameter that is related to the parameter γ
Ωγ = 3γH20.
(43)
Before we will parametrize the rest of the quantities appearing in (29), let us
introduce the quantity K:
3A
K(a) =
s
.
(44)
As + (1 − As)a−3(1+α)
The function K(a) takes the values from the interval [0, 3) as the values of
the scale factor lies in a ∈ [0, + ∞). We will use that quantity not only to
write the Friedmann equation in a nicer form but it will be helpful during
the further analysis of singularities that the model possesses. Moreover, it
is also associated with the squared velocity of sound, that is, c2s = ∂p =
∂ρ
αAs
= 1 αK. Similarly, like for the parameter γ, we will need
As+(1−As)a−3(1+α)
3

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
17
dimensionaless functions instead of R, b, c, ρch in (29). The new ones are
defined with the parameters As, ρch,0 and the function K(a) as follows:
1
1
1 − A
1+α
3A
1+α
Ω
s
s
ch =Ωch,0
As +
= Ωch,0
,
(45)
a3(1+α)
K
R
1
1 − A
1+α 4 + (1−As) a−3(1+α)
A
Ω
s
s
R =
= Ωch,0 As +
3H2
a3(1+α)
0
1 + (1−As) a−3(1+α)
As
=Ωch(K + 1),
(46)
c
1
R
ΩR
Ωc =
=
f(R) =
(1 + γR) =
(1 + ΩγΩR)
3H2
6H2
6H2
2
0
0
0
Ω
=
ch(K + 1) (1 + ΩγΩ
2
ch(K + 1)),
(47)
k
Ωk = −
,
(48)
H2a2
0
b =f (R) = 1 + 2ΩγΩR = 1 + 2ΩγΩch(K + 1).
(49)
˙
Let us also define the another function d(t) := b , where ˙b = db , which one
H
dt
may rewrite as a function of K, Ωγ and Ωch:
d = 2ΩγΩch(3 − K)[α(1 − K) − 1].
(50)
With the just defined dimensionless parameters, we can write the normal-
ized Friedmann equation (29) as follows
H2
b2
(K − 3)(K + 1)
=
ΩγΩ2
+ Ωch + Ωk .
(51)
H2
2
ch
2b
0
b + d
2
Since the radiation, whose equation of state is pr = 1 ρ
3
r, does not contribute
to the trace of the energy-momentum tensor, the structural equation (6) is
the same, that is, the solution R = R(a) (40) does not change. That property
allows as to add to the normalized Friedmann equation (51) the radiation
term in a form of a dimensionless parameter Ωr = Ωr, a−4 = ρr a−4. In
0
3H2
0
that case (51) takes the form
H2
b2
(K − 3)(K + 1)
Ω
=
Ω
r
γΩ2
+ Ωch +
+ Ωk .
(52)
H2
2
ch
2b
b
0
b + d
2
|
One may consider the coordinate transformation t → τ : b|dt = dτ
|
and
b+ d |
2
apply it to the equation (51) if it is non-singular:
H2(τ)
(K − 3)(K + 1)
= ΩγΩ2
+ Ωch + Ωk.
(53)
H2
ch
2b
0

18
f(r) gravity in palatini formalism
The new Hubble parameter is defined as H(τ) = a(τ)−1 da(τ) . One should
dτ
also notice that the new time τ is a growing function of the original cosmo-
logical time t. The re-parametrization of time taken under an examination
whether it is a diffeomorphism or not will allow us to determine the posi-
tion of the singularity asing. Let us define a function f(K, α, As, Ωγ) = 2b + d
(which is just a denominator of the re-parametrization) whose the zero value
indicates the singularity asing: f(K(asing)) = 0
1
K 1+α
αK2 − 3(1 + α)K −
+ 1 = 0.
(54)
1
Ω
1+α
γΩch, (3A
0
s)
As the above equation cannot be solved algebraically, let us consider less
complex case, that is, the case of the original Chaplygin Gas (for which the
parameter α = 1):
K4 − 12K3 + 38K2 − χK + 1 = 0,
(55)
where we have defined
1
χ =
12 +
.
(56)
3AsΩ2γΩ2ch,0
The quantity χ belongs to the interval χ ∈ [12, ∞). Let us recall that we are
interested in the real solutions of the above algebraic equation in the interval
[0, 3). Hence, one finds that
√
ζ
16
(9χ − 364)
1
6(χ − 12)
Ksing = 3 − √ −
+
−
ξ −
,
(57)
6
3
3ξ
12
4ζ
where
2(364 − 9χ)
ξ
ζ(χ) =
16 +
+
,
(58)
ξ
4
1/3
27χ2
3
ξ(χ) =
55448 − 2052χ +
+
3(χ − 12)2 27χ2 − 12496 − 648χ
. (59)
2
2
One notices that the position of the singularity depends on the χ parameter
−1
which for Ωγ
1 is χ = 3AsΩ2γΩ2
. Using the definition (44), we are
ch,0
able to express the scale factor for this case (remember that α = 1) as
−1


 3(1+α)
As
3
a



sing = 

√
− 1
.
(60)
 1 − As 
(9χ−364)
6(χ−12)

3 − ζ
√
−
16 +
− 1 ξ −
6
3
3ξ
12
4ζ

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
19
Let us consider now the case α = 0. This implies that the matter content
of our universe is the same as in ΛCDM model. It was already mentioned
that the case α = γ = 0 reconstructs ΛCDM model completely. However, we
are considering the model with the presence of the quadratic term, that is,
γ = 0. For γ = 0 one gets b = 1, d = 0 and the equation (54) has no solutions
at all. Moreover, one remembers that the value γ << 1 should be very small
in order to locate the singularity in an appropriate epoch and also to have a
model which reproduces GR equations for weak gravitational field (e.g. our
Solar System). The case α = 0 significantly simplifies (54) and hence we are
able to find singular solutions
1
1
1 − A
3
K
s
sing =
and
asing =
.
(61)
3 +
1
8A
3Ω
s +
1
γΩch, A
Ω
0
s
γΩch,0
In the general case (α = {0, 1}) the re-parametrization function is
2
b2
1 + 2ΩγΩch, (K + 1)
0
=
.
(62)
2
2
b + d
1 + Ω
(3K + αK(3 − K) − 1)
2
γΩch,0
We should also mention that the density parameters α, Ωch,0, Ωk,0, As, Ωγ
are not independent as they satisfy the constraint condition
Ω
1 − Ω
γΩch,0
ch,0 − Ωk,0 =
×
2+4ΩγΩch, (3A
0
s+1)
(63)
×
6Ω
(1 − A
γΩch,0
s)(1 − 3αAs)
12 − 3Ωch, +
.
0
1+2ΩγΩch, (3A
0
s+1)
2.2.3
Statistical analysis of the model
From that point of our consideration we will assume that the model is flat,
it means Ωk,0 = 0. There are only three parameters to estimate, that is, As, α
and Ωγ since the value of the parameter Ωch will be derived from the con-
straint condition (63). Moreover, we will also assume that the value of the
today’s Hubble constant is H0 = 67.27 km according to the Planck mission
s Mpc
[71]. As it was already mentioned, the value of Ωγ is small; we have also
found an upper bound Ωγ < 10−9. If the value of Ωγ had been bigger than
the boundary, then the epoch of the singularity would have been shifted to
the epoch of recombination or later [72, 73].
Two models have been taken under statistical analysis and estimation pro-
cedure in [72]: the model with radiation (52) and with baryonic matter whose
Friedmann equation is
H2
b2
(K − 3)(K + 1)
=
ΩγΩ2
+ Ωch + Ωbm + Ωk .
(64)
H2
2
ch
2b
0
b + d
2

20
f(r) gravity in palatini formalism
The parameter Ωbm = Ωbm,0a−3 is related to the presence of baryonic visible
matter for which the value Ωbm,0 = 0.04917 is assumed following the Planck
estimation [71]. In the following part we will consider only the model with
radiation.
For the statistical analysis we have used a large set of data such as the SNIa,
BAO, CMB and lensing observations, measurements of H(z) for galaxies and
the Alcock-Paczy ´nski test, Union 2.1, that is, the sample of 580 supernovae
[74] (see details and likelihood functions in [72]). For the estimation proce-
dure of the model parameters the code CosmoDarkBox [72] has been used.
This code uses the Metropolis-Hastings algorithm [75, 76].
The results of our statistical analysis for the Generalized Chaplygin Gas
with radiation are represented in the tables 1 and 2 as well as in the figure 1.
On the picture 1 there is a likelihood function with 68% and 95% confidence
level. The diagram of probability density function (PDF) is presented in the
figure 2.
The value of χ2 for the best fit for the model with the Generalized Chap-
lygin Gas and radiation is 117.722 while the value of reduced χ2 is equaled
to 0.1892. Moreover, we have used the Bayesian Information Criterion (BIC)
whic is defined in the following way [77, 78]
BIC = χ2 + j ln(n),
(65)
where j is a number of parameters and n is a number of data points. In our
statistical analysis we have used 625 data points, hence n = 625. Although
the number of parameters for our model is 5 (H0, Ωr,0, Ωγ, As, α) we took
j = 3 in computation of BIC because values for H0 and Ωr,0 are assumed
in the estimation. The value of BIC for our model with radiation is 137.036.
For comparison: BIC of ΛCDM model is 125.303 (the value of χ2 is 118.866
while reduced χ2 is 0.1908). For computation of BIC of ΛCDM model we
took j = 1 because, as previously, we assumed that the values of H0, and
Ωr,0 are already known. In consequence, the only free parameter is Ωm,0
representing matter. The difference between BIC of our model and ΛCDM
model is ∆BIC = 11.733. If the value ∆BIC is between the numbers 2 and 6
then the evidence against the model is positive in comparison to the model
of the null hypothesis. If that value is more than 6, the evidence against the
model is strong [78]. Consequently, the evidence in favor ΛCDM model is
strong in comparison to our model. But one should notice that all models
which posses more than one parameter to be estimated will have a poor
evidence in comparison to ΛCDM model.

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
21
Table 1: The best fit and errors for model with the GCG and radiation for the case
where we assume the value of Ωγ from the interval (−1.2 × 10−9, 10−9).
We assume also As from the interval (0.67, 0.72), and α from the interval
(0, 0.06). The value of χ2 for the best fit is equaled 117.722.
parameter
best fit
68% CL
95% CL
+0.0066
+0.0104
As
0.6908
−0.0069
−0.0098
+0.0083
+0.0131
α
0.0373
-0.0373
−0.0373
+2.156 × 10−9
+2.156 × 10−9
Ωγ
−1.156 × 10−9
−0.010 × 10−9
−0.015 × 10−9
Table 2: The best fit and errors for model with the GCG and radiation for the case
where we assume the value of Ωγ from the interval (−1.2 × 10−9, 0). We as-
sume also As from the interval (0.67, 0.72), and α from the interval (0, 0.06).
The value of χ2 for the best fit is equaled 117.722.
parameter
best fit
68% CL
95% CL
+0.0065
+0.0103
As
0.6908
−0.0068
−0.0098
+0.0080
+0.0129
α
0.0373
−0.0373
−0.0373
+1.156 × 10−9
+1.156 × 10−9
Ωγ
−1.156 × 10−9
−0.008 × 10−9
−0.014 × 10−9

22
f(r) gravity in palatini formalism
0.5
9
0.0
Γ
10
0.5
1.0
0.00
0.01
0.02
0.03
0.04
Α
Figure 1: The likelihood function of two model parameters (α, Ωγ) with the marked
68% and 95% confidence levels for model with the GCG and radiation. We
assume H0 = 67.27 km , A
s Mpc
s = 0.6908.
Ltot
2.5
10 26
2.
10 26
1.5
10 26
1.
10 26
5.
10 27
Α
0.034 0.036 0.038 0.040 0.042 0.044
Figure 2: Diagram of PDF for parameter α obtained as an intersection of a likelihood
function for model with the GCG and radiation. Two planes of intersection
likelihood function are Ωγ = −1.15 × 10−9 and As = 0.6908.

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
23
b d 2
1.0
0.5
a
0.0005
0.0010
0.0015
0.0020
0.5
Figure 3: The diagram represents function b(a) + d(a)/2 for different values of the
positive Ωγ and shows that it is growing function of scale factor. Zero of
this function represents a value of the scale factor for the freeze singularity
afsing. The continuous line is for Ωγ = 10−10, the dashed line for Ωγ =
10−9 and the dotted line is for Ωγ = 10−8. Is is assumed that As = 0.7264
and α = 0.0194.
2.2.4
Cosmological singularities
Beyond the initial singularity, there also appears another singularity in our
model. It arises as the denominator of the Hubble function (52) may equal
to zero (that is, the re-parametrization of time (62) will not be a diffeomor-
phism). Let us examine it. The picture of the function b + d = f(A
, Ω
2
s, Ωch,0
γ, α)
as a function of the scale factor is given in the figure 3.
As we consider singularities of FLRW models filled with perfect fluid of
effective energy density ρeff and pressure peff, we may classify them due
to a well-known classification [79, 80] of finite-time, future singularities. The
classification consists of four groups with respect to the behaviors of effective
energy density and pressure as well as scale factors and Hubble rates. We
will briefly remind their definitions.
• Type I (Big Rip): Energy density, pressure, and scale factor diverge.
• Type II (Sudden Singularity): Energy density and scale factor are finite
values while pressure diverges.

24
f(r) gravity in palatini formalism
• Type III (Big Freeze): Energy density and pressure diverge at a finite
value of a scale factor.
• Type IV (Big Brake): Energy density and pressure go to zero at a finite
value of a scale factor while higher derivatives of Hubble rate diverge.
In our model we may express the effective quantities and equation of state
weff = peff in terms of the potential
ρeff
6V
ρeff = −
,
(66)
a2
1 d(ρ
p
eff)
eff = −ρeff −
,
(67)
3 d(ln a)
1 d(ln ρ
w
eff)
eff = −1 −
(68)
3 d(ln a)
which diverges while the scale factor is finite. The pressure diverges too as
well as ˙a. We notice that the singularity is a singularity of acceleration be-
cause the derivative of the potential diverges. The crucial observation is that
it goes to plus infinity on the left from the singular point while from the
right hand side it goes to minus infinity. That behavior is represented on
the picture 4 of the scale factor as a function of time: we observe the inflec-
tion point t = tsing. One may also show the relation of the singularity as a
function of the parameter Ωγ which is depicted in 5. Numerical simulations
showed that the singularity is sensitive on value changes of the parameter
Ωγ while the dependence on the parameter α is very weak. Therefore, for
the values of α from the interval (0, 1) the singularity does not differ.
2.2.5
Dynamical system analysis
Let us briefly discuss dynamical system analysis of the model considered in
the previous sections [73]. Similarly as for ΛCDM model (see the Appendix
B), our model can be investigated as a two-dimensional dynamical system of
a Newtonian type [25, 81]. Since one deals with a degenerate singularity of
the type III [82, 83], the phase space structure is complicated: it divides the
evolutionary paths on two ΛCDM types of evolution. The full trajectories
should be sewn along the singularity [84]. That singularity has an interme-
diate character [85] and its presence in the early evolution of the universe
provides the inflationary behavior (so-called singular inflation introduced in
[86]).
The equation (53) can be seen as a Hamiltonian of the considered model
with the one-dimensional potential
˜
1
(K − 3)(K + 1)
V(a) = − a2
ΩγΩ2
+ Ω
2
ch
2b
ch + Ωk
(69)

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
25
a t
0.0020
0.0015
0.0010
0.0005
t
0.00002
0.00004
0.00006
0.00008
0.0001
Figure 4: The diagram represents function a(t) for positive Ωγ. For the scale factor
of the freeze singularity, the function a(t) has a vertical inflection point.
The continuous line is for Ωγ = 10−10, the dashed line is for Ωγ = 10−9
and the dotted line is for Ωγ = 10−8. Is is assumed that As = 0.7264 and
α = 0.0194. We assume that 8πG = 1 and we chose s Mpc as a unit of time
100 km
t.

26
f(r) gravity in palatini formalism
afsing
0.0006
0.0005
0.0004
0.0003
0.0002
0.0001
2.
10 10
4.
10 10
6.
10 10
8.
10 10
1.
10 9
Γ
Figure 5: The diagram shows the relation between positive Ωγ and afs obtained
for As = 0.7264 and α = 0.0194. We see that this relation is a monotonic
function. If Ωγ −→ 0 then afsing −→ 0.
whose motion is along the energy levels H = E = const. Here, the scale
factor is a function of the rescaled cosmological time, that is, H0t = τ. In
cosmology, the scale factor a(t) play a role of positional variable while a
localization critical points and their type is determined by a shape of a po-
tential. The considered dynamics is dynamics of a particle with unit mass in
the potential V(a) over the energy level. Before going further, we will write
down necessary notions that will be used later in the section [81, 73].
Let us consider a potential V(x) of a cosmological model. One deals with
the system
dx =y,
dt
dy
∂V
= −
,
(70)
dt
∂x
y2
E =
+ V(x).
2
• A static universe is represented by a critical point of the system (70). It
always lies on the x-axis, that is, y = y0 = 0, x = x0.
• The point (x0, 0) is a critical point of a Newtonian system if that is a
critical point of the function of the potential V(x), it means: V(x) = E,

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
27
V a
a
0.0005
0.0010
0.0015
0.0020
500
1000
1500
2000
2500
3000
3500
Figure 6: The diagram presents the potential ˜
V(a) for As = 0.7264, α = 0.0194
and Ωγ = 10−9. The shaded region represents a non-physical domain
forbidden for motion of a classical system for which ˙a2
0.
where E = y2 + V(x) is total energy of the system. Spatially flat models
2
refer to y = ˙x; E = 0 while the ones with the spatial curvature k = 0
(constant) have E = − k .
2
• A critical point (x0 , 0) is saddle one if it is a strict local maximum of
the potential V(x).
• If (x0 , 0) is a strict local minimum of the analytic function V(x) then
one deals with a center.
• (x0, 0) is a cusp if it is a horizontal inflection point of the V(x).
With the above definitions one agrees that critical points of a system and
their stabilities are determined by the potential which is showed in the figure
6. The configuration space is {a : a
0} over the energy level E = 0 as the
Hamiltonian system has a form H(p, a) = 1 p2
2
a + ˜
V(a) = 0. The domain
which is admissible for the universe motion is {a : ˜
V
0} with a boundary
{a : ˜V = 0}. It should be noticed that the domain E − ˜V < 0 is forbidden for
classical motion.
One may also consider different energy levels than the above one. They
will correspond to different types of evolution providing different scenarios
of the Universe. We classify them in the following way (see the picture 7):

28
f(r) gravity in palatini formalism
V a
a
0.5
1.0
1.5
2.0
E
0.5
2
1.0
B
A
E
1
1 A2
1.5
O1
O2
2.0
Figure 7: Diagram of the potential of dynamical system of a Newtonian type. The
classification of trajectories are presented the configuration space. The
shaded domain E − ˜
V < 0 is forbidden for motion of classical systems.
1. O1 — oscillating universes with initial singularities;
2. O2 — ‘oscillatory solutions’ without the initial and final singularity
but with the freeze singularity;
3. B — bouncing solutions;
4. E1, E2 — solutions representing the static Einstein universe;
5. A1 — the Einstein-de Sitter universe starting from the initial singular-
ity and approaching asymptotically static Einstein universe;
6. A2 — a universe starting asymptotically from the Einstein universe,
next it undergoes the freeze singularity and approaches to a maximum
size. After approaching this state it collapses to the Einstein solution
E1 through the freeze singularity;
7. A1 — expanding universe from the initial singularity toward to the
Einstein universe E2 with an intermediate state of the freeze singular-
ity;
8. EM — an expanding and emerging universe from a static E2 solution
(Lemaitre-Eddington type of solution);

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
29
9. IM — an inflectional model: the relation a(t) possesses an inflection
point. That is an expanding universe from the initial singularity under-
going the freeze type of singularity.
The last two solutions EM and IM lie above the maximum of the potential
˜
V.
It should be mentioned that the singularity appearing just after the Big
Bang one which is beyond the standard classification (see [79, 80] and the
discussion in the (2.2.4). The acceleration ¨
a at the singularity point is unde-
fined: left-hand side limit of the derivative of the potential is positive while
the right-hand side limit has a negative value. We treat it as two sewn sin-
gularities: the first one is of the type III while the second one also belongs
to that type but with reverse type. It will be better understood if we con-
struct the phase portrait of the system which will also allow us to classify
all evolution path of the phase space. Firstly, let us defined a new potential
V(a)
a2
(K − 3)(K + 1)
V(a) = −
ΩγΩ2
+ Ω
2
ch
2b
ch + Ωk
(71)
such that a 2 = −2V(a) where we have defined the new re-parametrization
b+ d
of time as ≡ d =
2
d . The system is now
dσ
b
dτ
p = ˙a = x
(72)
∂ ˜
V(a)
x2 ∂m
∂V(a)
¨
a = ˙x = −
=
− m2
,
(73)
∂a
m ∂a
∂a
with the quantity m =
b
for simplification. We will divide dynamics
b+ d
2
into two parts: for the scale factor a < afsing and a > afsing so it belongs
to the class of the sewn dynamical systems [84]. The configuration space
is glued along the singularity afsing. The dynamical system (after the re-
parametrization) for the first case is
˙a = x,
(74)
x2 ∂m
∂V
˙
1(a)
x =
− m2
,
(75)
m ∂a
∂a
where V1 = V(−η(a − as) + 1) with respect to the new time σ while η(a)
notes the Heaviside function while the second one a > afsing is analogously
given by the function V2 = Vη(a − as).
Now on, we are able to draw the phase portrait of system (72-73) for pos-
itive Ωγ. It is presented on the picture 8. The case of negative values of Ωγ
can be found in [73] and will not be considered here. The red trajectories con-
cern evolution of spatially flat models: the Universe expands, starting from

30
f(r) gravity in palatini formalism
2
1.5
1
0.5
1
2
x
0
0.5
1
1.5
0.25 0.5 0.75
1
1.25 1.5 1.75
2
a
Figure 8: The diagram represents the phase portrait of the system (72-73) for pos-
itive Ωγ. The red trajectories represent the spatially flat universe. Trajec-
tories under the top red trajectory and below the bottom red trajectory
represent models with negative curvature. Positive curvature models are
represented by the trajectories between the top and bottom red ones.

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
31
the initial singularity. It goes through the freeze singularity and after the ac-
celerating phase it goes toward the de Sitter attractor. Trajectories under the
top red trajectory and below the bottom red trajectory are models with neg-
ative curvature while the ones with positive spatial curvature lie between
the red trajectories. The point of sewing is located at infinity (a = afsing,
˙a ≡ x = ∞). Note that all trajectories of open models are passing through
the freeze singularity. The phase portrait possesses the reflectional symmetry
x → −x. Trajectories from the domain x < 0 continue their evolution into do-
main x > 0. Due to this symmetry one can identify the corresponding point
on the line {b = 0} and make from the line {b = 0} a circle S1. Therefore the
phase space is a cylinder. The line {b = 0} is not shown on the picture 8.
2.2.6
Conclusions
We have been discussing a cosmological model based on the modified La-
grangian f(R) = R + γR2 considered in Palatini formalism. As a source we
have used Generalized Chaplygin Gas. After the physical parametrization
we were able to find the best fits for the density parameters Ωγ, As, α, H0.
As expected, the value of the parameter Ωγ must be very small and due
to that fact it has an insignificant influence on the physics in our Solar Sys-
tem. It was shown that the model provides inflationary scenario as well as
it reaches a good agreement with the present day experimental data. The
inflation is given by a singularity of the type III (freeze singularity) which
appeared naturally as a pole in the Newtonian potential since we had treated
the dynamics of the Universe as a dynamics of a unit-mass particle in a po-
tential. The pictures 4 and 5 show that the value of the scale factor depends
strictly on the values of the density parameter Ωγ while the dependence on
the other parameters was very weak and hence we could neglect their influ-
ences. With these properties, we could restrict the value of Ωγ to the inter-
val [0; 10−9) in order to have the singularity before the recombination epoch.
That guaranteed the preservation of post-recombination physics of the Uni-
verse. Such construction provides the four phases of the cosmic evolution:
the decelerating phase dominated by matter, an intermediate inflationary
phase corresponding to III type singularity, a phase of matter domination
(decelerating phase) and finally, the phase of acceleration of current universe.
Moreover, the Big Bang singularity is also preserved as we incorporated the
radiation term into the Friedmann equation. We call the singularity, which
provides the inflation, a singularity of the type III but some comment should
be given here. A freeze singularity, as well as the three other ones, has a well-
defined acceleration ˙a while in our case it diverges. The scale factor is finite
whilst the effective energy density, pressure and the Hubble rate diverge. It

32
f(r) gravity in palatini formalism
suggests that we deal with a freeze singularity which are characterized by
the generalized Chaplygin equation of state [87]. A new feature is the one
already mentioned: the acceleration is infinite, that is, it goes to the plus in-
finity on the left from the singular point and to the minus infinity from the
right hand side. Due to that fact (see the picture 8) one may glue the past
and future trajectories in the singular point. Such type of a weak singular-
ity has been called a "degenerate freeze singularity". The degenerate freeze
singularity vanishes if Ωγ = 0 and therefore one deals with the standard
ΛCDM model. It allows us to suppose that the presence of such singularity
is related to Palatini formalism. Further studies on that topic are urgent and
will be performed in the nearest future.
Furthermore, using the dynamical system approach, we were able to ex-
amine all evolutionary paths of our cosmological model. The phase space
structure of dynamics is organized through the two saddle points which
represent static Einstein universes. The degenerate freeze singularity lies be-
tween the saddle points on the x-axis. The set of sewn trajectories is a critical
point located at the infinity ( ˙a = ∞, a = afsing) and they pass through that
point. Let us notice that on the phase portrait 8 we have drawn a red tra-
jectory which represents the flat model (k = 0). It divides the rest of the
trajectories into domains occupied by closed (k = +1) and open (k = −1)
models. The closed model’s trajectories are located between the top and the
bottom red ones. We see that all open models possess the degenerate freeze
singularity.
One may ask a question whether the existence of singularities disqualifies
Palatini f(R) theories for it seems that they can be artifacts of the formalism.
It could limit its application. However, we would like to notice that we have
just considered a very simple modification of General Relativity. Other forms
of f(R) functionals, as for example higher order terms in R or its inverse, may
happen not to possess singularities which we do not know how to treat on
the classical level. One believes that Quantum Gravity will solve the problem
of singularities.

H Y B R I D M E T R I C - PA L AT I N I G R AV I T Y
3
Hybrid metric - Palatini gravity was introduced for the first time by T. Harko
et al. [88] in order to avoid disadventages of f(R) gravity, both in met-
ric and in Palatini formalisms, while its modified dynamics provides self-
accelerated cosmic expansion without inserting exotic dark energy into the
equations. The presented approach includes corrections to General Relativ-
ity which have a form of an arbritrary function f(R) considered in Palatini
formalism. It means, similarly to Palatini f(R) gravity, one deals with two
independent objects, that is, a metric gµν and a connection ˆΓ which turns
out to be a Levi-Civita connection of a metric conformally related to the met-
ric gµν. Moreover, one may express the theory as a scalar-tensor one which
makes the studies on the hybrid gravity easier to handle. Post-Newtonian
analysis (weak-field and slow-motion limits) [88, 89] shows that the theory
passes the Solar system constraints even for light scalar fields. The coupling
of the scalar field to the local system depends on the current cosmic ampli-
tude which is supposed to be sufficiently small. That affects the dynamics of
galaxes and evolution of the Universe: the modified gravitational potential
[88] seems to describe the flatness of rotational curves of galaxies very well.
The Cauchy problem was also considered [90]. Moreover, some specific ex-
ample of the hybrid gravity model [91] supports the stability of wormholes
solutions. There are also speculations that there is no need to introduce an
exotic matter violating null energy condition in order to satisfy the worm-
hole throat condition because such geometry can be obtained by the higher
order curvature terms.
Cosmology provided by hybrid gravity has been also extensively exami-
nated [92]. By introducing a field X = κT + R (showing the deviation from the
GR trace equation R = −κT ) one may parametrize the astrophysical scales
according to the cosmic densities because it is considered as the chameleon
mechanism. At short scales, as Solar System one, the variable X → 0 reduces
the model to Einstein one while its value grows at larges scales in order
to have the effects of dark energy and dark matter. Any cosmological be-
havior, similarly to other ETG’s, can be achieve by an effective potential of
scalar field which affects in the form of the function f(R). The examination
of the stability of Einstein static Universe was also done [93]. For that pur-
pose they considered linear homogeneous perturbations of the model and
showed that there exist stable solutions. Dynamics of scalar perturbations
33

34
h y b r i d m e t r i c - pa l at i n i g r av i t y
was also studied for that framework and expressed in Newtonian and syn-
chronous gauges [94]. What is interesting, they found a family of functions
f(R) which reproduce a cosmology that is not distinguisable from the one
provided by ΛCDM model while the meaningful modifications from GR
appear in the distant past what suggests a different scenario for the early
Universe. Further analysis on that topic is found in [95] where they put ob-
servational data constraints on the scalar field value being in an agreement
with allowed early-time deviations from GR. Dynamical system analysis was
also applied to the hybrid gravity [96] where they examined the model of the
form f(R) ∼ Rn. They showed that for this case the points characterizing GR
limits are unstable, it means, there is no value of parameters and initial con-
ditions that lead to cosmic evolutions indistinguishable from GR. Further-
more, thermodynamics properties have been also studied at the apparent
horizon in the FRLW background [97]. In the non-equilibrium description
(continuity equation of the dark fluid coming from the modifications is not
satisfied) they obtained that a new entropy production is generated violat-
ing the first law of thermodynamics. Assuming the continuity equation for
the dark fluid, the law is not violated (equilibrium approach). On the other
hand, the second law of thermodynamics for hybrid gravity is satisfied but
with extra restrictions imposed on the cosmological even horizon.
The theory was also investigated from astrophysical point of view. The
extension of the virial theorem due to hybrid gravity [98] might be a tool
for observational test of that theory. One applies the theorem in order to ob-
tain the mean density of galaxies, clusters etc., to determind the total mass of
such objects as well as the stability of gravitationally bounded systems. They
showed that most of the mass in a cluster is in the form of the geometric
mass, that is, it is included in the extra geometric terms (scalar field) mod-
ifiyng Einstein’s gravity. That scalar field contribution to the gravitational
energy play a role of dark matter at the galactic level. In [99] all quantities
including the scalar field were expressed in terms of observable parameters
opening a possibility to direct tests of hybrid gravity. Their theoretical con-
siderations indicate that galactic rotation curves and the mass discrepancy
in galaxies can be explained by the hybrid gravity field equations being per-
fectly consistent with observational data. Similar conclusions are given by
[100], where they used the observational data of stars moving around the
centre of our Galaxy.
Hybrid metric - Palatini gravity survived long enough to see its gener-
alisation: as a brane system, that is five-dimensional hybrid gravity [101]
and four-dimensional one [102] which was done by considering arbitrary
functions both the metric and Palatini curvature scalars in the gravitational
action. The authors proved that such a generalisation leads to GR with two

3.1 i n t ro du c t i o n o f t h e m o d e l
35
scalar fields coupled to each other when one uses the conformal transforma-
tion procedure. The model also provides the late time acceleration. Unfor-
tunately, in [103] one shows that this gravity model possesses propagating
degrees of freedom which are ghosts or tachyons. The only hybrid theory
(they have also considered f(R, RµνRµν) case) that is viable and reduces to
GR is hybrid metric-Palatini one which we are also going to study. Our ex-
aminations will concern a selection procedure for viable models given by Lie
and Noether symmetries. It will also allow us to solve cosmic evolutionary
equations as well as to find exact solutions of Wheeler-DeWitt equations for
the previously obtained models. The results of the analysis were published
in [104] while the similar Lie symmetries analysis for Bianchi spacetime in
the hybrid gravity framework was investigated in [105].
3.1
i n t r o d u c t i o n o f t h e m o d e l
We are going to consider a special form of the action introduced in [88]
which consists of two parts: one deals with the standard Hilbert - Einstein
action and an additional term which is constructed with arbitrary function
of the Palatini curvature scalar R:
1
√
S =
d4x −g[R + f(R)] + Sm.
(76)
2κ
The Palatini scalar R is built with two independent object which are the
metric g (of Lorentzian signature) and the connection ˆΓ :
R = gµνR
ˆ
ˆ
µν,
Rµν = ˆΓα
µν,α − ˆ
Γ α
µα,ν + ˆ
Γ α
αλΓ λ
µν − ˆ
Γ α
µλΓ λ
αν.
(77)
√
The third term, Sm =
d4x −gLm, stands for the standard matter action
and in this approach we assume that is connection independent. The Ricci
scalar R is obtained from the metric gµν.
The variation of the above action with respect to the metric gives the grav-
itational field equations (Einstein’s modified equations)
1
Gµν + f (R)Rµν − f(R)gµν = κTµν,
(78)
2
where Gµν is the Einstein tensor of the metric g and f (R) = df(R)/dR. The
matter energy - momentum tensor was defined as usual, it means
√
2
δ( −gLm)
Tµν := − √
.
(79)
−g
δ(gµν)
The variation with respect to the connection ˆΓ provides (as in the pure f(R)
Palatini gravity) the following equation
√
˜
∇α( −gf (R)gµν) = 0
(80)

36
h y b r i d m e t r i c - pa l at i n i g r av i t y
which reveals that the independent connection is the Levi-Civita connection
of the metric ˜gµν = f (R)gµν. It means that the metrics g and ˜g are confor-
mally related and the function f (R) is a conformal factor. It requires that
f (R) is a positive defined function. There is a well-known relation between
the two curvatures [106]
R
3 F(R);µF(R);ν
1
1 gµν F(R)
µν = Rµν +
−
∇µF(R);ν −
,
(81)
2
F2(R)
F(R)
2
F(R)
where ;µ ≡ ∇µ is the metric connection,
≡ ∇µ∇µ d’Alembertian operator,
and we have defined F(R) := f (R).
The trace of the modified Einstein equations (78) is called the hybrid struc-
tural equation or hybrid master equation. Assuming that f(R) has analytic
solutions, one may obtain that the Palatini curvature R is expressed in terms
of the variable X from the algebraic relation
F(R)R − 2f(R) = κT + R ≡ X.
(82)
The variable X measures the deviation from the General Relativity trace
equation R = −κT and with that definition one has F(R(X)) ≡ F(X). It is
possible to reformulate the previous field equations in terms of the variable
X and the function F(X) [92].
The action of the hybrid gravity theory can be also transformed into a
scalar-tensor theory action in the similar manner as for the pure metric and
Palatini case [13, 107]. One needs to introduce an auxiliary field E such that
[88, 92]
1
√
S =
d4x −g[R + f(E) + fE(R − E)] + Sm,
(83)
2κ2
where fE ≡ df(E) . The field E is dynamically equivalent to the Palatini scalar
dE
R if f (R) = 0. Let us define a scalar field and its potential
φ ≡ f (E),
V(φ) = Ef (E) − f(E).
(84)
Applying them to the above action it becomes
1
√
S =
d4x −g[R + φR − V(φ)] + Sm.
(85)
2κ2
The variation of (85) with respect to the metric, the scalar field φ and the
connection provides the field equations
1
Gµν + φRµν − (φR − V)gµν = κT ,
(86)
2
R − V,φ = 0,
(87)
√
ˆ
∇α( −gf (R)gµν) = 0.
(88)

3.1 i n t ro du c t i o n o f t h e m o d e l
37
Using the conformal relation (81) between R and R (let us remind that we
are using the metric gµν for lowering and raising indices), that is
R
3
3
= R +
∇µφ∇µφ −
φ,
(89)
2φ2
φ
the standard scalar-tensor form can be obtained:
1
√
3
S =
d4x −g (1 + φ)R +
∇µφ∇µφ − V(φ) .
(90)
2κ2
2φ
Applying the conformal relations to the equation (86) and (87) together with
the trace of (86) we have
3
3
(1 + φ)Gµν −
gµν∇αφ∇αφ +
∇µφ∇νφ
4φ
2φ
+gµν φ − ∇µ∇νφ + gµνV = κTµν,
(91)
1
φ
κφ
− φ +
∇αφ∇αφ +
(2V − (1 + φ)V
T .
(92)
2φ
3
,φ) =
3
The equation (92) is the second-order evolution equation for the scalar field φ
and can be interpreted as an effective Klein-Gordon equation. It is important
to notice that in hybrid gravity theory, unlike in the Palatini case, the scalar
field is dynamical (24).
3.1.1
Hybrid gravity cosmology
In order to examine the hybrid gravity model let us consider Friedmann -
Robertson - Lemaitre - Walker (FRLW) spatially flat metric:
ds2
FRLW = −dt2 + a2 (t) dx2 + dy2 + dz2
,
(93)
where a(t) is the scale factor. One easily finds that the Ricci scalar is R =
6(2H2 + ˙
H) where one defines the Hubble rate function H = ˙a(t) . The dot
a(t)
denotes the cosmic time derivative, it means d . The field equations in the
dt
scalar-tensor representation (91), (92) are
1
V
˙φ
3H2 =
κρ +
− 3 ˙
φ
H +
,
(94)
1 + φ
2
4φ
1
3 ˙
φ2
2 ˙
H =
−κ(ρ + p) + H ˙
φ +
− ¨
φ ,
(95)
1 + φ
2 φ
˙
¨
φ2
φ
κφ
φ + 3H ˙
φ −
+
[2V − (1 + φ)V
(ρ − 3p).
(96)
2φ
3
,φ] = − 3

38
h y b r i d m e t r i c - pa l at i n i g r av i t y
ρ and p are the energy density and pressure of the cosmic fluid coming from
the trace of perfect fluid energy - momentum tensor:
Tµν =(ρ + p)uµuν + pgµν,
(97)
T =gµνTµν = 3p − ρ,
(98)
where uµ = (1, 0, 0, 0) is a co-moving observer with the normalization condi-
tion uαuα = −1. The conservation of the matter energy - momentum tensor
is (assuming that it is a metric theory ∇µT µν = 0)
˙ρ + 3H(ρ + p) = 0.
(99)
The above Klein - Gordon equation (96) can be written in the following form
[88]:
˙
¨
φ2
φ + 3H ˙
φ −
+ M2
2φ
φ(T )φ = 0,
(100)
where M2 (T ) := m2 − 1 κT = 1 [2V − (1 + φ)V
φ
φ
3
3
,φ − κT ]. Assuming that the
˙
scalar field φ is not rapidly changing, then φ2 ∼ 0 and (100) represents a
2φ
massive scalar field on a FRLW background. The dynamical behavior of the
scalar field at late times depends on a form of the potential appearing in the
Klein - Gordon equation. In [88] the authors consider two models which are
consistent at Solar System and cosmological scale with asymptotically de
Sitter behavior. One may also examine the deceleration parameter [46, 92]
defined by
d 1
˙
H
q =
− 1 = −
− 1.
(101)
dt H
H2
One deals with accelerated expansion of the Universe when q < 0. There
is also an important class of cosmological models for which the decelera-
tion parameter equals zero (so-called marginally accelerating models). Being
a monotonically decreasing function the deceleration parameter whose the
value reaches q = 0 indicates models which start from decelerating states
(q > 0) and end in accelerated ones. Such models can be interpreted as the
turning point between a structure formation epoch and dark energy [92].
Starting from now on, we will skip the matter action Sm in (76) so we
will always consider vacuum case (Tµν = 0) unless one indicates directly an
introduction of standard matter. In the absence of matter, we may rewrite
the modified Friedmann equations (94) and (95) as:
3H2 = κρeff,
(102)
2 ˙
H = −κ(ρeff + peff),
(103)

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
39
where ρeff and peff are effective energy density and pressure given by
3
(1 + φ)κρ
˙
eff = −
φ2 + κV − 3H ˙
φ
(104)
4φ
3
(1 + φ)κp
˙
eff = −
φ2 − κV + 2H ˙
φ + ¨
φ.
(105)
4φ
Using the formulas (102) and (103) the deceleration parameter is
3 ρeff + peff
q =
− 1
(106)
2
ρeff
so with the definitions (104) and (105) with the Klein - Gordon equation (100)
in vacuum one gets the dependence on the scalar field:

˙
φ2

3
+ 4H ˙
φ + 2 κφ[2V − (1 + φ)V
φ
3
,φ]
q = −

 − 1.
(107)
2
− 3 ˙φ2 + κV − 3H ˙
φ
4φ
As mentioned above, dynamics of cosmological models may be studied with
respect to the deceleration parameter. In [92] the authors showed the exis-
tence of a few viable accelerating solutions (recall that φ ≡ df(R)
dR ) for the
hybrid gravity model among which there are power-law accelerating mod-
els.
From the cosmological point of view, hybrid gravity is a promising and
interesting model which should be further investigated. Solutions, it means
forms of the scalar field potential or functions f(R), should satisfy restricted
requirements. Since the field equations are quite difficult and demand a form
of V(φ) (when for example one wants to solve Wheeler-DeWitt equation), we
need special tools to deal with them. Due to that fact, we would like to study
FRLW cosmology of the hybrid gravity model with respect to symmetries.
For the further investigations we will need a point-like Lagrangian deduced
from (90)
L
3
= 6a ˙a2(1 + φ) + 6a2 ˙a ˙
φ +
a3 ˙
φ2 + a3V(φ).
(108)
2φ
3.2
n o e t h e r s y m m e t r i e s i n c o s m o l o g y
Using Noether symmetries approach to cosmology is nothing new but the
huge number of works considering the theorem in cosmological applica-
tions (see for example [108, 109, 110, 111, 112, 113, 114]) just shows that it
is a powerful tool in theoretical physics. Noether symmetries do not only
allow to solve differential equations by finding integrals of motion but also,
in the case of Extended Theories of Gravity, they select models which are vi-
able due to Noether symmetries of the system. They are a physical criterion

40
h y b r i d m e t r i c - pa l at i n i g r av i t y
as each symmetry is related to a conserved quantity which has a physical
meaning [109]. Moreover, as it was shown in [115], Noether symmetries are
a selection rule to recover classical behaviors in cosmic evolution:
Theorem 1 In the semi-classical limit of quantum cosmology and in the frame-
work of minisuperspace approximation, the reduction procedure of dynamics, due to
existence of Noether symmetries, allows to select a subset of the solution of Wheeler-
DeWitt equation where oscillatory behaviors are found. As consequence, correlations
between coordinates and canonical conjugate momenta emerge so that classical cos-
mological solutions can be recovered. Vice-versa, if a subset of the solution of WDW
equation has an oscillatory behavior, due to
− i∂j|Ψ >= Σj|Ψ >, j = 1, ..., k, k - number of symmetries,
(109)
where |Ψ > is a wave function of the Universe while Σ is a constant of motion (first
integral), conserved momenta have to exist and Noether symmetries are present. In
other words, Noether symmetries select classical universes.
From the above conclusion of Capozziello and Lambiase [115] the impor-
tance of Noether symmetries in (quantum) cosmology is evident. Let us
briefly discuss it.
In the canonical quantization approach (based on 3 + 1 decomposition of
Einstein’s field equations, also called ADM formalism [116]) to quantum
gravity (see for example [117]) one deals with so-called superspace of ge-
ometrodynamics which is an infinite-dimensional configuration space where
the classical dynamics takes place. It is a space of all 3-metric and matter field
configurations which are defined on 3-manifold. The superspace metric is
constructed with 3-metrics and matter fields, and it appears in the kinetic
term of Hamiltonian constraint (see for example [118]). A quantum state of
the Universe is represented by a wave functional not depending explicitly on
the coordinate time t. Wheeler-DeWitt (WDW) equation is, roughly speak-
ing, a quantized version of Einstein’s field equations (together with so-called
momentum constraint [117, 118, 119]). It is a second-order hyperbolic func-
tional differential equation describing the dynamical evolution of the wave
function in superspace, that is, the wave function of the Universe. There are
many difficulties arising from this approach. One of them is the infinite di-
mension of the superspace that makes WDW equations impossible to fully
integrate. In order to deal with that problem one consider a toy model of
quantum cosmology by imposing restrictions on the metric and matter fields
engaged to a game. Such a simplified superspace is called minisuperspace.
The simplest one possesses homogeneous and isotropic metrics, and matter
fields. Corresponding supermetric is called minisupermetric. With finite di-
mension of configuration spaces one may solve WDW equations and try to

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
41
interpret obtained results. The popular interpretation is given by Hartle; so-
called Hartle criterion [120, 115] says that strong peaks of the wave function
of the Universe indicates classical trajectories (it means universes). It corre-
sponds to the oscillatory behavior of the wave function (see the analogical
situation in the non-relativistic quantum mechanics) for which the system
behaves like a classical one while exponential regime of the wave function is
classically forbidden.
Coming back to Noether symmetries of a minisuperspace cosmological
model under consideration, one shows [115] that conserved momenta are
connected to oscillatory parts of the wave function in the directions of corre-
sponding symmetries. Finding Noether symmetries and corresponding con-
stants of motion allows not only to reduce and solve differential equations
but also to specify oscillatory parts of the wave function which is an exact
solution of the WDW equation.
3.2.1
Noether symmetries of hybrid gravity model
We are going to use Noether symmetries in order to solve classical equa-
tions of motion derived from the hybrid gravity Lagrangian (108). We will
follow the approach developed in [121] (see notes in (A.2.3) for details). One
observes that the Lagrangian (108)
L
3
= 6a ˙a2(1 + φ) + 6a2 ˙a ˙
φ +
a3 ˙
φ2 + a3V(φ)
(110)
2φ
has the standard form L
(2)
= T − Veff. The kinetic energy T = 1 g
2
µν ˙
xµ ˙xν
indicates the minisuperspace metric
3
ds2
= 12a (1 + φ) da2 + 12a2dadφ +
a3dφ2,
(111)
(2)
φ
while Veff = −a3V (φ) stands for effective potential. Applying the theorem
4 to the Lagrangian (108) we are able to find such forms of potential V (φ)
that the hybrid gravity Lagrangian will admit Noether point symmetries.
Since the Lagrangian is time-independent, it admits the Noether symme-
try ∂t with the Hamiltonian (it means the first Friedmann equation (102)) as
a conservation law, that is
3
EH = 6a (1 + φ) ˙a2 + 6a2 ˙a ˙φ +
a3 ˙
φ2 − a3V (φ) .
(112)
2φ
Let us recall that we are considering a vacuum case so the Einstein equation
G0 = 0 being a constraint gives that E
0
H = 0. The Noether condition (342)

42
h y b r i d m e t r i c - pa l at i n i g r av i t y
gives us, together with ξ = 1, the following system of partial differential
equations:
η(1 + φ) + a2ρ,a + a(ρ + 2(1 + φ)η,a) =0,
(113)
φ(3η + 4φη,φ − a(ρ − 2φρ,φ)) =0,
(114)
4φ2η,φ + a2ρ,a + 2aφ(24ηη,φ + ρ,φ + η,a) =0,
(115)
2(1 + φ)η,t + aρ,t =0,
(116)
a
2η,t +
ρ,t =0,
(117)
φ
aρV (φ) + 3V(φ)η =0.
(118)
Since the potential V(φ) does not depend on the scale factor, η = 0 and
hence the potential is a constant value. Applying that result into the equa-
√
tions (
φ
113), (114) and (116) we found that ρ =
and therefore we have
a
just shown that there also exists an extra Noether symmetry for a constant
potential V(φ) = V0:
√φ
X1 =
∂φ
(119)
a
while the corresponding Noether integral is of the form
a
I1 = 3 √
2φ ˙a + a ˙
φ .
(120)
φ
Instead of looking for solutions of field equations in (a, φ) coordinates (which
would be tough), let us perform the following coordinate transformation
2
a = u 3 ,
φ = v2u− 43 ,
(121)
under which the Lagrangian of the field equations became
L
8
2
(u, v, ˙u, ˙v) =
˙u2 + 6u 3 ˙v2 + V0u2.
(122)
3
In the (u, v) variables the field equations have the forms
8
2
˙u2 + 6u 3 ˙v2 − V0u2 = 0,
(123)
3
3
3
¨u − u− 13 ˙v2 − V0u = 0,
(124)
4
8
2
¨v +
˙u ˙v = 0,
(125)
3u
2
while we wrote the Noether integral as ¯I1 = u 3 ˙v. Replacing one of the
velocities by ˙v = ¯I1u− 23 , we are able to write the general solution of the
above system as
du
=
dt.
(126)
3 V
¯I2u−23
8
0u2 − 9
4 1

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
43
The solution of (126) exists but the scale factor cannot be expressed in terms
of the cosmic time t in an algebraic and easy way. But we can rewrite the
first Friedmann equation (126) in terms of the scale factor a(t) as the Hubble
function (recall that H = ˙a ):
a
H2 = ΩΛ + Ωra−4 ,
(127)
H2
0
where we have defined the density parameters of the cosmological constant
and radiation as
1 V
¯
0
I2
Ω
1
Λ =
,
and
Ωr = −
,
(128)
6 H2
H2
0
0
respectively. Let us just notice that in order to have a physical solution, the
integral of motion has to be a complex value. Comparing the result to the
ΛCDM model one sees that the hybrid gravity model introduces radiation
term - let us underline that we are considering vacuum case from the very
beginning. It means that such a geometric modification provides "matter
fluids" which are a cosmological constant responsible for the late time accel-
eration (as the ΛCDM model does) and radiation. In the contrary to ΛCDM
model, the radiation term appears "naturally" in the Friedmann equation de-
rived from hybrid gravity while in the first case one needs to put it by hand
since radiation fluid does not contribute to the trace of an energy momentum
tensor.
One may also perform a similar analysis after introducing dust to the
model, it means introducing ρD = ρm,0a−3 in (104). Hence, the equation
(123) becomes
8
2
˙u2 + 6u 3 ˙v2 − V0u2 = ρm0.
3
The analytical solution is written as
du
=
dt.
3 V
ρ
¯I2u−23
8
0u2 + 3
8
m0 − 9
4 1
Simply, we may also write the Hubble function as
H2 = ΩΛ + Ωma−3 + Ωra−4 ,
H2
0
where we have defined another density parameter corresponding to the dust
ρm0
Ωm =
.
6H2
0

44
h y b r i d m e t r i c - pa l at i n i g r av i t y
3.2.2
Noether symmetries of conformal hybrid gravity Lagrangian
The examination of hybrid gravity with respect to Noether symmetries gave
us a trivial solution. However, one may try to perform a conformal transfor-
mation of our Lagrangian (108) and apply results of [122, 123, 124] (see the
theorem 6 and the section (A.5)). As the dynamical system provided by the
Lagrangian (108) is conformally invariant (EH = 0) one is going to look for
new solutions in conformal frames. We will focus on the case when the lapse
function is a function of the scale factor, it means dτ = N(a)dt
ds2 = −N−2 (a (τ)) dτ2 + a2 (τ) dx2 + dy2 + dz2 .
(129)
One may also consider the lapse function which depends on a scalar field
and show that hybrid gravity is conformally related to a Brans-Dicke-like
scalar-tensor theory [104].
The already mentioned Lagrangian for the conformal FRLW spacetime
(129) is given as:
L
a3V (φ)
a, φ, a , φ
=
N (a)
3
+N (a) 6a (1 + φ) a 2 + 6a2a φ +
a3φ 2 ,
(130)
2φ
where the prime denotes d/dτ. The conformal kinetic metric and Ricci scalar
of that metric are given by
3
d ¯s2
= N (a)
12a (1 + φ) da2 + 12a2dadφ +
a3dφ2
,
(131)
(2)
φ
and
a2NN,aa − a2N2
R
,a − N2
(2) = −
,
12a3N3
respectively. We will consider the case when R(2) = 0 so the problem reduces
to the dynamics of Newtonian physics [122]. Now the lapse function is of
the form
N (a) = a−1eN0a.
(132)

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
45
Applying the lapse function (132) into the Lagrangian (130) we may use the
geometric approach developed in [121]. The set of differential equations, that
we need to solve, coming from the Noether symmetry approach is
ξ,a =0,
(133)
ξ,φ =0
(134)
ρ + 2(1 + φ)η,a + aρ,a =0,
(135)
2φ(η + 2φη,φ) − a(ρ − 2φρ,φ) =0,
(136)
4φ(1 + φ) + (a2ρ,a + 2φ[η + a(ρ,φ+η )]) =0,
(137)
,a
ρaV (φ) + 4ηV(φ) =0,
(138)
where we have already used that ξ,t = 0. The case when ξ,t = 0 was con-
sidered in [104] where computer algebra was used. Subtracting the equation
(137) from (136) and using (135) one finds that aη,a = 2φη,φ. Let us examine
the case for the constant η = − 1 . That ansatz provides the equation (135) as
2
ρ = A(φ) , where A(φ) is an unknown function of the scalar field. Applying
a
the result into (136) or (137) one gets the equation determining the function
A(φ):
φ + A(φ) + A (φ) = 0
√
with the solution A(φ) = φ + V1 φ, where V1 is a constant. Using the
obtained solutions to (138) we find that
4
V (φ) = V0
φ + V1
.
(139)
and the extra Noether symmetry which is admitted by the conformal system
has the form:
√
1
φ + V1 φ
X1 = − ∂a +
∂φ.
(140)
2
a
The corresponding conservation law is
a
I
˙
X
= 6 V
√ V φ.
(141)
1
1
φ − 1
˙a + 3
1
φ
There exists also the second symmetry vector [104] with the corresponding
conservation law:
X2 = 2τ∂τ + a
φV1 + 1 ∂a − 2V1
φ (φ + 1) ∂φ,
(142)
and
V1
I
˙
X
= 12a (1 + φ) ˙a + 6a2 1 − √
φ,
(143)
2
φ

46
h y b r i d m e t r i c - pa l at i n i g r av i t y
respectively, with the potential given by
6
V (φ) = V0 (1 + φ)2 exp
arctan
φ
.
(144)
V1
We have chosen N0 = 0 for both cases because in the case of N0 = 0, one
finds that the Lagrangian (130) admits extra Noether symmetries only in the
case of the trivial potential V (φ) = 0.
From the definition of the potential (84) one may try to find a form of the
function f(R). For the first potential (139) the equation (84) is
4
Ef (E) − f(E) = V0
f (E) + V1
.
(145)
Let us differentiate it with respect to f (E):
2V
3
0
f (E) + V1
− E = 0,
(146)
f (E)
and defining y =
f (E), one has the polynomial equation
E
(y + V1)3 −
y = 0.
(147)
2V0
If we put V1 = 0, the solution of the equation (147) is the “Starobinsky-like”
ansatz:
E2
f (E) =
.
(148)
4V0
One notices that the solution (148) after applying to the hybrid master equa-
tion (82) reproduces the General Relativity trace equation, it means X ≡
κT + R = 0.
Similarly, for the potential (144) one has the following equation to solve:
2
6
Ef (E) − f(E) = V0 1 + f (E)
exp
arctan
f (E)
.
(149)
V1
3.3
e x a c t a n d i n va r i a n t s o l u t i o n s
As we have found the symmetries and potentials appearing in the conformal
Lagrangian we may look for the exact solution of the field equations. We will
focus on the potential (139) while the case of the potential (144) is considered
in [104].
Symmetries are very helpful if one wants to find a suitable transformation
of variables appearing in field equations. Using the symmetry (140) one may
find Lie invariants by
adφ
− 2da =
√ .
(150)
φ + V1 φ

3.3 e x ac t a n d i n va r i a n t s o l u t i o n s
47
The relation between the scalar field φ and a new variable v is
v
2
φ =
− V1
.
(151)
a
Inserting the above result into the conservation law (141) and performing
some simple algebra one finds the following coordinate transformation:
v
2
a = Cv + u, φ =
− V1
,
(152)
Cv + u
where C = V1/(1 + V2) and the new variable u is constructed with the
1
Noether integral (141). In the new coordinates, the Lagrangian (130) becomes
L
6
u, v, u , v
= 6 V2
1 + 1 u 2 +
v 2 + V0v4.
(153)
V2 + 1
1
Let us perform a second transformation of the form
x
=
12 V2 + 1 u,
(154)
1
12
y
=
v,
(155)
V2 + 1
1
which transforms the Lagrangian (153) into a much easier form
L
1
1
x, y, x , y
=
x 2 +
y 2 + ¯
V0y4,
(156)
2
2
2
where ¯
V0 = V0 V2 + 1 . The Hamiltonian of the field equations is given
144
1
by
H
1
1
=
p2
p2
2 x + 2 y − ¯
V0y4,
(157)
with the momenta px, py defined below. The Hamilton equations of the sys-
tem (pq = − ∂ ˜H , q = ∂ ˜H , qi = {x, y}) are
i
∂qi
i
∂pqi
x = px,
y = py
(158)
px = 0,
py = 4 ¯
V0y3.
(159)
Since the Hamiltonian does not depend on time explicitly we may write
the Hamilton-Jacobi equation as S = ¯S(x, y, ˜
H) − ˜
Ht. Let us recall that the
Hamiltonian constraint is ˜
H = 0 so the equation is
2
2
∂ ¯
S
∂ ¯
S
+
− 2 ¯
V0y4 = 0,
(160)
∂x
∂y

48
h y b r i d m e t r i c - pa l at i n i g r av i t y
where ∂S = p . From the Hamilton equations and Hamilton-Jacobi equa-
∂q
q
i
i
tion one gets that
x = c1τ + c2, y = ε
2V0y4 − c2, ε = ±1,
(161)
1
S = c1x + ¯S(y) + S0,
¯S(y) = ε
2V0y4 − c2dy.
(162)
1
Let us write (161) as
x (τ) = c1τ + c2,
(163)
dy
= ε (τ − τ0) .
(164)
2 ¯
V0y4 − c21
and consider firstly a simply case when V1 = c2 = 0. For these assumptions
one gets that a = u = (12)− 12 x = ˜c1τ. From the conformal transformation
of the time coordinate dt = a(τ)dτ the radiation solution can be obtained
(a0 =
2 ):
˜
c1
√
a(t) = a0 t.
(165)
We may also perform the another simplification in order to get a more inter-
esting solution. Let us assume that V1 = 0 and c1 = 0. Then we can solve
(164)
1
1
y (τ) = −ε √
(166)
2V0 (τ − τ0)
so now the scale factor can be expressed as
1
a(τ) = a1 − a2
(167)
τ − τ0
where a1 =
c2
√
and a2 =
12ε
√
. In order to write the Hubble
12(V 2+1)
24V
+1)
1
0(V 2
1
function1 as a function of the scale factor
a
a2
H (τ) =
=
(168)
a2
(a1(τ − τ0) − a2)2
we need to have τ − τ0 = a2
from (167) and now
a1−a
2
H (a) = a−1 a
.
(169)
2
1a−1 − 1
The normalized Friedmann equation is defined as H2(a) = F(a), where
H2
0
H0 = H(a(t) = 1) is a present value of the Hubble constant while F(a)
da
da
1
Recall that H = 1
= 1
a dt
a2 dτ

3.3 e x ac t a n d i n va r i a n t s o l u t i o n s
49
is a function containing density parameters which are comparable with as-
trophysical data. For the present time we set that a(t) = 1 and from the
equation (169) we deduce a−1 = H
2
0/ (|a1| + 1)2. The Hubble function is
a
2
1 − a
H(a) = H0
(170)
a(a1 − 1)
and finally, the normalized Friedman equation can be written in the follow-
ing form
H2 (a) = Ωra−4 + Ωma−3 + Ωka−2 + Ωfa−1 + ΩΛ,
(171)
H2
0
where
|4a1|
1
Ωf =
,
ΩΛ =
,
(172)
(|a1| + 1)4
(|a1| + 1)4
|a1|4
|4a1|3
Ωr =
,
Ωm =
,
(173)
(|a1| + 1)4
(|a1| + 1)4
|6a1|2
Ωk =
.
(174)
(|a1| + 1)4
√
From the above analysis arises a conclusion that each power of
φ ap-
√
4
pearing in the potential (139), that is V (φ) = V0
φ + V1
, introduces
into the Friedmann equation a power term of the scale factor which has a
cosmological meaning. Each term represents fluid filling the Universe and
they are: radiation, dust, curvature-like fluid, a dark energy fluid with equa-
tion of state pf = − 2 ρ
3
f and a cosmological constant, respectively. Let us
again recall that we have been considering empty spacetime, that is, vacuum
case of the model. Moreover, we have assumed that the spacetime is spa-
tially flat: the curvature term which appeared in the Friedmann equation
comes from hybrid gravity. We would also like to notice that for large red-
shift 1 + z = a−1 the Friedmann equation (171) behaves like the radiation
solution which is presented in the picture 9: the hybrid gravity coincides
with radiation solution in the early Universe. There are also drawn the scale
factor of the standard ΛCDM cosmology and the radiation one.
3.3.1
Wheeler-DeWitt equation of hybrid gravity model
Roughly speaking, WDW equation is a quantized version of a Hamiltonian
of a considered system. In the case of hybrid gravity applied to FRLW cos-
mology we deal with the 2-dimensional minisuperspace described by the
minisuperspace metric Gij = diag(1, 1), the WDW it has the following form
Ψ − a3V(φ)Ψ = 0,
(175)


50
h y b r i d m e t r i c - pa l at i n i g r av i t y
Figure 9: Comparison of the hybrid gravity scale factor with that of ΛCDM-
√
cosmology aΛ (t) and the radiation solution ar (t) = a0r t where t0
is the present time, aΛ (t0) = 1. For the hybrid gravity solution, we set
|a1| > 1.
where
=
1
√
∂
|G|Gij ∂
is the Laplace operator, Ψ is a wave func-
|G| ∂xi
∂xi
tion of the Universe and xi = {a, φ}. Let us notice that the WDW equation is
a Klein-Gordon equation with the d’Alembertian defined by the minisuper-
space metric Gij.
From the Hamiltonian (157), following canonical quantisation procedure
[125, 117, 126], one may determine the WDW equation (recall that the dimen-
sion of the minisuperspace is two and the minisuperspace is flat), which has
the form
Ψ,xx + Ψ,yy − 2V0y4Ψ = 0 ,
(176)
where Ψ is the Wave Function of the Universe [127]. We would like to solve
the above equation and again we can use symmetries to do that. We could
use Lie symmetries method [128, 129] in order to find a generic symmetry
vector and bring it to play to lower the number of independent variables. In
our case the linearized symmetry condition by which we look for symme-
tries is lengthy but fortunately one may follow the theorem 7 formulated in
[124] which combine conformal algebras of minisuperspace with symmetries
of Klein-Gordon equation. Unfortunately, the two-dimensional Riemannian
space has an infinite conformal algebra but we need at least one confor-

3.3 e x ac t a n d i n va r i a n t s o l u t i o n s
51
mal Killing vector satisfying the condition (381) to solve the WDW equation
(176).
It is easy to check that the vectors X1 = ∂x and X2 = ∂y are Killing vectors
of the minisuperspace metric Gij, it means they satisfy the condition
Xi;j + Xj;i = 0.
(177)
There exists also the homothetic vector X3 = x∂x + y∂y with the conformal
factor ψ = 1:
Xi;j + Xj;i = 2ψGij
(178)
but it can be checked that only the vector X1 satisfies the condition (381).
That means that the generic Lie symmetry vector is
X = b1∂x + (b2Ψ + b(x, y))∂Ψ,
(179)
where b(x, y) is a function that satisfies WDW equation (176). Let us now
reduce the number of variables of the equation by the zeroth order invariants
{Y, Z}. One gets that
dx
dΨ
=
, Z = y
(180)
b1
b2Ψ
so the invariant functions coming from (180) are {Ψ = Yeµx, y}, where µ ∈ C
[128]. Hence the considered WDW equation reduces to the second order
ordinary differential equation:
Y,yy + µ2 − 2 ¯
V0y4 Y = 0.
(181)
One recognizes the one-dimensional time-dependent oscillator. The solu-
tions due to Lie point symmetries of such a system were considered in
[130, 131, 132]. The solution of the above equation is
Y (y) = y1ew(y) + y2e−w(y),
where
√2
w (y) =
2 ¯
V0y4 − µ2 dy.
(182)
2
We are able finally to write the invariant solution of the WDW equation (176)
as
Ψ (x, y) =
y1eµx+w(y) + y2eµx−w(y) .
(183)
µ

52
h y b r i d m e t r i c - pa l at i n i g r av i t y
3.4
r e m a r k s
Let us briefly conclude our considerations on hybrid gravity model applied
to FRLW cosmology. We have used Noether and Lie point symmetries ap-
proaches which allowed us to solve classical field equations arising from La-
grangian in the first case and to find a Wave Function of the Universe which
is a solution of the Wheeler-DeWitt equation being a quantized version of
a cosmological Hamiltonian. The analysis was performed in the scalar-field
representation of the hybrid gravity model what resulted into a system with
two independent variables: the scale factor of the Universe a(t) and the
scalar field φ. The field equations as well as WDW equations required a
choice of the potential V(φ) in order to be solved, that is, coming back to the
original representation of the theory, one needs to specify the gravitational
Lagrangian f(R). We examined two cases: first one gave as the solution with
cosmological constant and radiation fluid for the constant potential V0 (from
the Noether symmetries procedure) while considering the conformal frame
resulted in the much richer model: for the power-law potential we obtained
the Universe filled with five fluids: radiation, dust, curvature-like fluid, dark
energy one with EoS pf = − 2 ρ
3
f and cosmological constant. It is important
to underline that we have considered spatially flat metrics (k = 0) and vac-
uum equations in both models, that is, the right-hand side of the modified
Einstein’s equations is zero.
Following DeWitt [127], the solution of the WDW equation is called a
Wave Function of the Universe which is related to a probability that an ob-
served universe emerges with some initial conditions which might be speci-
fied by for example, "no boundary condition" [133] or "tunneling from noth-
ing" [134, 135]. The oscillatory or exponential behavior depends on the signs
of the variables as x, y are functions of φ which can be positive or negative
defined. The positivity of the scalar field can be interpreted as quintessence
while negative scalar field corresponds to phantom field. For the case φ = 0
one recovers GR, that is, the function f(R) turns out to be a cosmological
constant. It should be also mentioned that the only power-law Lagrangian
of hybrid gravity that admits Noether symmetries has a form f(R) ∼ R2
while in f(R) gravity in metric approach one deals with f(R) = Rn, and
similarly in pure Palatini one the power-law function is f(R) = Rn.
Hybrid gravity, according to up-to-now studies, seems to be a theory
worth of further considerations, especially for astrophysical objects such as
neutron stars or black holes because no such examination has been per-
formed so far. It is capable to recover the various cosmological epochs as
shown in [136] and because of the scalar-tensor representation, it passes so-
lar system tests[21, 20, 100].

O T H E R T H E O R I E S O F G R AV I T Y
4
Besides the cosmological constant Λ introduced in order to explain late time
accelerating expansion, a minimally coupled scalar field is one of the sim-
plest modification of the Einstein’s field equations. Similarly as the cosmo-
logical constant, it can be treated both as the geometric modification as well
as exotic fluid inserted on the right hand side of the equations. There are
much more interesting but also more difficult to handle models which con-
cern a non-minimally coupled scalar field (for example Brans-Dicke theory
[137]) since their field equations have similar forms as 4 + 1 decomposition of
Kaluza-Klein field equations [138, 139, 140, 141]: the 5-dimensional Kaluza-
Klein theory unifies gravitation and electromagnetism [142]. So far, we have
investigated two non-minimally coupled scalar field models: Palatini f(R)
can be considered as scalar-tensor theory (although we do not treat it in this
way) as well as Hybrid Gravity which we studied in scalar-tensor represen-
tation. Now on, we are going to examine minimally coupled scalar field in
both cosmology and astrophysics.
In the presented chapter the first part will concern cosmological considera-
tions. We will focus on anisotropic models in the framework of scalar-tensor
theory of gravity. Mainly we will focus on Bianchi I and Bianchi II models.
Later on, we will examine configurations of relativistic stars in the first part.
We will briefly recall main results coming from General Relativity and then
turn to Extended Theories of Gravity. Since the stability criterion must be
investigated case by case, we will present, as the simplest example of ETGs,
a minimally coupled scalar field.
4.1
b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
We have already mentioned that anisotropic models of Universe can be also
very important since we do not really know if our Universe is isotropic. The
simplest generalization providing anisotropy is the assumption that instead
of one scale factor of the Universe one deals with three, each one for one
spatial direction. Such a model is so-called Bianchi I. There are more of
Bianchi spacetimes and we will briefly introduce them. After that, we will
focus on Lie symmetries in Bianchi scalar-field cosmology. Similarly as it was
done for the Hybrid Gravity, we will look for invariant and exact solutions
53

54
o t h e r t h e o r i e s o f g r av i t y
of Wheeler-DeWitt equations. To find classical solutions, we will use WKB
approximation. More detailed discussion can be find in [105].
Despite the fact that on the large scale the observed Universe is homoge-
neous and isotropic there are visible anisotropies in the cosmic microwave
background. The existence of the anisotropies means that the Universe does
not expanse in the same way in all directions as standard cosmological
model assumes. If our Universe is considered on the large scale, the simple
model described by FRLW metric is sufficient and agrees with astronom-
ical observations (so-called LCDM standard cosmological model). As the
anisotropies do not increase and are very small one supposes that anisotropic
models isotropize as time approaches our epoch [143, 144]. This makes it im-
portant to study models which are not isotropic at early times and therefore
the dynamics of anisotropies should be understood. There are also consid-
erations [143, 145] that anisotropies before the inflation could be a reason
for the coupling between the gravitational field and the inflaton field (scalar
field minimally or non-minimally coupled to gravity). A lot of attention has
been given to a scalar field in inflationary models [146, 147] but also because
of a possibility that it could explain dark matter problem and the damping
of cosmological constant [148]. Unfortunately, the presence of scalar fields
in cosmology arises to another problem which is an unknown form of their
potentials.
Anisotropic but homogeneous models of universes are described by Bianchi
models. Bianchi spacetime manifolds are foliated along the time axis with
3-dimensional homogeneous hypersurfaces admitting a group of motion G3.
There are nine possible groups [149, 150] which gives nine possibles models
which can be taken under consideration. All physical variables appearing in
the models depend on time only which reduce the Einstein and other gov-
erning equations to ordinary differential equations. The line element of the
Bianchi models in 3 + 1 decomposition has a following form [149, 151]
1
ds2 = −
dt2 + ¯gij(t)ωi ⊗ ωj,
(184)
N(t)2
where N(t) is the lapse function and {ωi} denotes the canonical basis of
1-forms satisfying the Lie algebra
dωi = Cijkωj ∧ ωk
(185)
where Ci are the structure constants of the algebra. The spatial metric ¯g
jk
ij
is diagonal and can be factorized as follows
gij(t) = e2λ(t)e−2βij(t)
(186)

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
55
Table 3: The Ricci scalar of the 3d hypersurfaces of the class A Bianchi spacetimes.
Model
R∗ (λ, β1, β2)
Bianchi I
0
Bianchi II
− 1 e(4β1−2λ)
2
√
√
Bianchi VI
3β2)
3β2
0/VII0
− 1 e−2λ e4β1 + e−2(β1−
± 2eβ1+
2

√
√
2

e4β1 + e−2β1 e 3β2 + e− 3β2
+
Bianchi VIII
− 1 e−2λ 

2
√
√

2

−2e−β1 e 3β2 − e− 3β2

√
√
2

e4β1 + e−2β1 e 3β2 − e− 3β2
+
Bianchi IX
− 1 e−2λ 
 + 1
2
√
√

2

−2e−β1 e 3β2 + e− 3β2
where eλ(t) is the scale factor of the Universe and the matrix βij is diagonal
and traceless. The matrix βij depends on two independent quantities β1, β2
which are called the anisotropy parameters [151]
√
√
1
3
1
3
βij = diag β1, − β1 +
β2, − β1 −
β2
(187)
2
2
2
2
√
and, in these variables, it is
¯g = e3λ. We will consider only a subclass
of the Bianchi models, so-called class A, since there exist Lagrangians of
field equations for them (for details, see for example [149, 150, 105]). Let
us additionally mention that for the line element (184) together with the
definitions (186) and (187), the Ricci scalar of the Bianchi class A spacetimes
is
R = R(4) + R∗
(188)
where (the dot denotes the differentiation with respect to the time t)
3
R(4) = N 4N¨λ + 4 ˙
N ˙λ + 8N ˙λ2 + N ˙
β2
2
1 + N ˙
β2
2
(189)
and R∗ = R∗ (λ, β1, β2) is the component of the three dimensional hypersur-
face. The exact forms of R∗ for some of the Bianchi models are given in the
table 3.
Now on we are ready to study Bianchi models in scalar-tensor cosmology
with minimally coupled scalar field. The action has a well-known form
√
1
S =
dx4 −g
R −
gµνφ,µφν + V (φ)
(190)
2

56
o t h e r t h e o r i e s o f g r av i t y
while the Lagrangian L ≡ L N, λ, β1, β2, φ, ˙λ, ˙β1, ˙β2, ˙φ is obtained from
(184), (188), and (189) [146]
3
1
e3λ
L = N(t)e3λ
6 ˙λ2 −
˙β2
˙φ2 +
(V (φ) + R∗) .
(191)
2
1 + ˙
β2
2
− 2
N(t)
The field equations with respect to the variables λ, β1, β2, φ are
3
˙
2
2
1
N
1
1 ∂R∗
4¨λ +
6 ˙λ2 +
( ˙
β
˙
˙
1
+ ˙
β2 ) + φ2 +
λ −
V + R∗ +
= 0,
2
2
N
N2
3 ∂λ
(192)
˙
¨
N
1
β
˙
(1,2) +
β
R∗
= 0,
(193)
N (1,2) + 3 ˙λ ˙
β(1,2) + 3N2 ,(1,2)
˙
¨
N
1 ∂V
φ + 3 ˙λ ˙
φ +
˙φ +
= 0,
(194)
N
N2 ∂φ
whilst the 00 modified Einstein’s equation is
3
1
e3λ
Ne3λ
6 ˙λ2 −
˙β2
˙φ2 −
(V + R∗) = 0.
(195)
2
1 + ˙
β2
2
− 2
N
Under coordinate transformations
√
√
√
3
3
3
(λ, β1, β2) =
x,
y,
z
and N (t) = ¯
N (t) e−3λ,
(196)
6
3
3
the equation (195) becomes
1
√
¯
1
N ˙x2 − ˙y2 − ˙z2 − ˙
φ2 −
e 3x (V (φ) . + R∗) = 0
(197)
2
¯
N
From the kinetic part of the Lagrangian (191) we notice that one deals with
a flat 4-dimensional minisuperspace. Above equation, after the quantization
procedure (see the sections (3.2), (3.3.1) as well as [117]) can be transformed
into WDW equation
√
Ψ
3x
,xx − Ψ,yy − Ψ,zz − Ψ,φφ − 2e
(V (φ) + R∗) Ψ = 0
(198)
which has a form of Klein-Gordon equation in the 4-dimensional flat space
M4. As we want to apply the procedure of [124, 121], which was briefly
described in the section (A.5), we will need the conformal algebra of the M4
spacetime. Its algebra is 15-dimensional: one may show that C(D)
O(D +
2), where the dimension of the orthogonal algebra O(D + 2) is (D+1)(D+2)
2
[152]. The considered spacetime admits ten Killing vectors:
K(x) = ∂x, K(y) = ∂y K(z) = ∂z K(φ) = ∂φ,
(199)
R(xy) = y∂x + x∂y, R(xz) = z∂x + x∂z,
(200)
R(yz) = z∂y − y∂z, R(xφ) = φ∂x + x∂φ,
(201)
R(yφ) = φ∂y − y∂φ , R(zφ) = φ∂z − z∂φ,
(202)

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
57
Table 4: Lie symmetries of the WDW equation of the Class A Bianchi models in
scalar field cosmology for V(φ) = 0.
Model V (φ) = 0
#
Lie Symmetries
Bianchi I
16
Ψ∂Ψ, K(x), K(y), K(z), K(φ), R(xy), R(xz)
R(yz), R(xφ), R(yφ), R(zφ), ¯
H,
¯
C(x) − xΨ∂Ψ ,
¯
C(y) − yΨ∂Ψ ,
¯
C(z) − zΨ∂Ψ ,
¯
C(φ) − φΨ∂Ψ
Bianchi II
7
Ψ∂Ψ, K(z), K(φ), K(x) − 1 K
2
(y), R(zφ)
R(xz) − 1 R
R
2
(yz), R(xφ) − 1
2
(yφ)
√
Bianchi VI
3
0/VII0
3
Ψ∂Ψ, K(φ), K(x) + 1 K
K
4
(y) + 4
(z)
√
R
3
(xφ) + 1 R
R
4
(yφ) + 4
(zφ)
Bianchi VIII/IX
2
Ψ∂Ψ, K(φ)
one gradient homothetic Killing vector
H = x∂x + y∂y + z∂z + φ∂φ,
(203)
and four special conformal Killing vectors
1
1
C(x) =
x2 + y2 + z2 ∂x + xy∂y + xz∂z + φ2∂x + φx∂φ,
2
2
1
1
C(y) = xy∂x +
x2 + y2 − z2 ∂y + zy∂z − φ2∂y + φy∂φ,
2
2
1
1
C(z) = xz∂x + yz∂y +
x2 + z2 − y2 ∂z − φ2∂z + φz∂φ,
2
2
1
C(φ) = xφ∂x + yφ∂y + zφ∂z +
x2 + φ2 − y2 − z2 ∂φ,
2
for which the conformal factors are ψ(x) = x, ψ(y) = y,ψ(z) = z, ψ(φ) = φ,
respectively.
Now on, we are ready to look for Lie symmetries of the WDW equation
(198). Using the theorem 7 from the Appendix A we have found that the
WDW equation under consideration admits Lie symmetries not only for spe-
cial forms of the potential V(φ) but also for arbitrary one. The special forms
of the potential are V(φ) = 0 for which the scalar field φ behaves like stiff
matter, V(φ) = V0 with V0 = 0 and exponencial one V(φ) = V0eµφ. The
mentioned results are presented in the tables 4 and 5.

58
o t h e r t h e o r i e s o f g r av i t y
Table 5: Lie symmetries of the WDW equation of the Class A Bianchi models in
scalar field cosmology for non-zero potentials.
Model V (φ) = V0
#
Lie Symmetries
Bianchi I
7
Ψ∂Ψ, K(y), K(z), K(φ), R(yz), R(yφ), R(zφ)
Bianchi II
4
Ψ∂Ψ, K(z), K(φ), R(zφ)
Bianchi VI0/VII0
2
Ψ∂Ψ, K(φ)
Bianchi VIII/IX
2
Ψ∂Ψ, K(φ)
Model V (φ) = V0eµφ
#
Lie Symmetries
√
Bianchi I
7
Ψ∂
3
Ψ, K(y), K(z), R(yz),
µK
3
(x) − K(φ),
√
√
R
3
3
(yφ) +
µR
µR
3
(xy), R(zφ) + 3
(xz)
√
Bianchi II
4
Ψ∂
3
Ψ, K(z), K(x) − 1 K
K
2
(y) − µ
(φ)
√
R
3
(zφ) +
µ R
R
3
(xz) − 1
2
(yz)
√
√
Bianchi VI
3
3
0/VII0
2
Ψ∂Ψ, K(x) − 1 K
K
K
2
(y) − 2
(z) − µ
(φ)
Bianchi VIII/IX
1
Ψ∂Ψ
Model V (φ) = V (φ)
#
Lie Symmetries
Bianchi I
4
Ψ∂Ψ, K(y), K(z), R(yz)
Bianchi II
2
Ψ∂Ψ, K(z)
Bianchi VI0/VII0
1
Ψ∂Ψ
Bianchi VIII/IX
1
Ψ∂Ψ

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
59
4.1.1
Invariant solutions of WDW equation and WKB approximation
As the first step let us examine Bianchi I spacetime. Here and further, we
will assume that ¯
N (t) = 1 which allows us to write the equation (198) in the
form
√
Ψ
3x
,xx − Ψ,yy − Ψ,zz − Ψ,φφ − 2e
V (φ) Ψ = 0 .
(204)
The case of zero potential gives rise to (1 + 3) wave equation in E3 which was
considered in [131]. The field equations with the constant potential turn out
to have a form of the ones coming from General Relativity with stiff matter
and cosmological constant. Applying to the equation (204) the zeroth-order
invariants of the Lie symmetries
¯
X(i) = K(i) + µ(i)Ψ∂Ψ , i = y, z, φ
(205)
which form a closed Lie algebra, the WDW equation may be reduced to the
linear second-order ordinary differential equation
√
Φ − µ
3x
(y) + µ(z) + µ(φ) + 2V0e
Φ = 0 .
(206)
The Wave Function of the Universe is now
Ψ = Φ (x) exp µ(y)y + µ(z)z + µ(φ)φ .
The prime in (206) denotes the differentiation with respect to the variable x.
The solution of (206) exists
√
√
2 6V
√
√
0
3
2 6V0
3
Φ (x) = Φ
x
x
1Jc
i
e 2
+ Φ2Yc i
e 2
(207)
3
3
where Jc, Yc are the Bessel functions of the first and second kind while the
√
constant c = 2 3
µ2
+ µ2
+ µ2
.
3
(y)
(z)
(φ)
When one deals with the exponential potential in (204), it is convenient to
apply the Lie invariants
√
¯
3
X(y), ¯
X(z),
µK
3
(x) − K(φ) + Ψ∂Ψ.
(208)
The procedure gave us the WDW equation (204) reduced to
3 − µ2 Φ (w) + 6νΦ −
µ2
+ µ2
µ2 − 32 + 2V
(y)
(z)
0µ2eµw
Φ = 0
(209)
√
where Φ = dΦ(w) and w =
3 x + φ. The wave function became
dw
µ
√3
Ψ (x, y, z, φ) = Φ (w) exp
x + µ
µ
(y)y + µ(z)z
.

60
o t h e r t h e o r i e s o f g r av i t y
√
The solution of (209) depends on the value of the constant µ. For the µ =
3
one gets
3µw
2V0
µ
2V0
µ
Φ (w) = exp
Φ
w
w
1J ¯
c
2
e 2
+ Φ2Y ¯c 2
e 2
,
µ2 − 3
µ2 − 3
µ2 − 3
(210)
where ¯c =
2
|
+ µ2
while for the constants |µ| =
µ2−3|
32 − (µ2 − 3) µ2
(y)
(z)
√3, ν = 0 we have
√
1
3 V
√
0
Φ (w) = Φ
3w
0 exp
µ2
+ µ2
−
w +
e
.
(211)
2
(y)
(z)
2
3
Let us focus on the classical solutions of the considered Bianchi I models.
We will consider WKB approximation of the equation (204) as it was per-
formed in the section 3.3 (recall that Hamiltonian constraint is equal to zero).
We simply get the Hamilton-Jacobi equation of the form
1
∂S 2
∂S 2
∂S 2
∂S
2
√
−
−
−
− e 3xV (φ) = 0
(212)
2
∂x
∂y
∂z
∂φ
where S = S (x, y, z, φ) describes a motion of a particle in the M4 space.
Hamiltonian system is
∂S
∂S
∂S
∂S
˙x =
, ˙y =
, ˙z =
, ˙φ =
.
(213)
∂x
∂y
∂z
∂φ
We easily find that for the potential V (φ) = 0 the equation (212) possesses a
solution
S0 (x, y, z, φ) = c1y + c2z + c3φ + ε
c2 + c2 + c2x , ε = ±1.
(214)
1
2
3
Applying it to the system of equations (213) we obtain classical solutions
x (t) = ε
c2 + c2 + c2t + x
1
2
3
0
(215)
y (t) = −c1t + y0, z (t) = −c2t + z0, φ (t) = −c3t + φ0.
(216)
The constant potential V0 provides the solution of (212) as
SV (x, y, z, φ) = c
0
1y + c2z + c3φ
√
2 3
√
L (x)
+ ε
L (x) +
c1−3 arctan h √
,
(217)
3
c1−3

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
61
√
where we have defined the function L (x) =
c2 + c2 + c2 + 2V
3x
and
1
2
3
0e
the constant c1−3 = c2 + c2 + c2. The Hamilton equations (213) are found to
1
2
3
be
˙x = L (x) , ˙y = −c1 , ˙z = −c2 , φ = −c3
(218)
carrying the exact solutions of the form
√
1
c1−3
3 √
x (t) =
ln
tanh
c1−3 (t + x0) − 1
(219)
3
2V0
2
y (t) = c1t + y0, z (t) = c2t + z0, φ (t) = c3t + φ0.
(220)
The classical solutions of (212) with the exponential potential V(φ) = V0eµφ
depend on the value of the constant µ, as in the case of WDW solutions.
Let us just consider the solution of the Hamilton-Jacobi equation (212) for
√
the value µ = − 3. In order to it, we need to perform the coordinate trans-
formation φ = ψ + x under which the Hamilton-Jacobi equation and the
Hamiltonian system are now
1
∂S 2
∂S
∂S
∂S 2
∂S 2
√
− 2
−
−
− V
3ψ
0e−
= 0
(221)
2
∂x
∂x
∂ψ
∂y
∂z
∂S
∂S
∂S
∂S
∂S
˙x =
−
, ˙y = −
, ˙z = −
, ˙
ψ = −
.
(222)
∂x
∂ψ
∂y
∂z
∂x
One solves the equation (221) obtaining the Hamilton action
√
c2 + c2 − c2
3V
√
0
S (x, y, z, ψ) = c
2
3
1
3ψ
1x + c2y + c3z +
ψ −
e−
(223)
2c1
6c1
as well as the field equation
√
c2 − c2 − c2 − V
3ψ
0e
˙x =
1
2
3
, ˙y = −c2 , ˙z = −c3, ˙
ψ = −c1.
(224)
2c1
The solutions of the above equations can be simply found
√
3
c2 + c2
3V
√
√
0
x (t) =
c
2
3
3ψ0
3c1t
1t −
t +
e−
e
+ x0,
(225)
2
2c1
6c2
1
y (t) = −c2t + y0, z (t) = −c3t + z0, ψ (t) = −c1t + ψ0,
(226)
where the quantities with the index 0 are constants. The details concerning
√
the case |µ| =
3 are given in [150, 105] and hence we will not consider
them here. The procedure is similar till obtaining the field equations (213).
In order to obtain analytical solutions of them, one needs to perform an extra
transformation of the time variable in [150].

62
o t h e r t h e o r i e s o f g r av i t y
As an another brief example we will discuss Bianchi II models. Specifying,
we will consider only the case of zero potential for which the scalar field
behaves as stiff matter, that is, pφ = ρφ. It arises to the WDW equation (198)
√
2
3
Ψ
(2y+x)
,xx − Ψ,yy − Ψ,zz − Ψ,φφ + e 3
Ψ = 0.
(227)
which can be solved by applying Lie invariants of the zeroth-order, similarly,
as it was done for the Bianchi I models. One may get the solutions with re-
spect to the various Lie algebras. Using for example K(x) − 1 K
2
(y) + Ψ∂Ψ;
K(z) + µ(z)Ψ∂Ψ; K(φ) + µ(φ)Ψ∂Ψ
gives the invariant solution
2
Ψ1 (x, y, z, φ) = exp
(y + 2x) + µ
3
(z)z + µ(φ)φ
× (Ψ1Iλ (u (x, y)) + Ψ2Kλ (u (x, y)))
(228)
for which we have defined the constant λ = 1
122 − 9 µ2
+ µ2
and
3
(z)
(φ)
√
the function u (x, y) = exp
3 (2y + x) . The functions I
3
λ and Kλ denote
modified Bessel functions of the first and second kind, respectively. Choos-
ing the algebras K(z) ; K(x) − 1 K
R
K
R
2
(y); R(xz) − 1
2
(yz)
or K(φ) ; K(x) − 12 (y); R(xφ) − 12 (yφ)
gives also solutions in the terms of modified Bessel functions while the two
Lie algebras
1
1
R(zφ), K(x) − K
R
2 (y), R(xφ) − 2 (yφ)
1
1
R(zφ), K(x) − K
R
2 (y), R(xz) − 2 (yz)
allows to solve the WDW equation and get the solution as
Ψ4 (x, y, z, φ) = Ψ1I0 (u (x, y)) + Ψ2K0 (u (x, y)) .
(229)
Applying the WKB approximation one may obtain classical solutions, simi-
larly as it was done for Bianchi I.
4.1.2
Conclusions
We have discussed an another example of the usefulness of the Lie sym-
metries method in cosmological applications. As for hybrid gravity consid-
ered for FLRW spacetime, we were able to find an unknown potentials of
a scalar field for some Bianchi models. Again we treated Lie symmetries as
a criterion for selection models for which we could find exact solutions of

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
63
Wheeler-DeWitt equations. Moreover, as WDW equations are invariant un-
der the action of the three dimensional Lie algebra with zero commutators,
the Hamilton–Jacobi equations of the Hamiltonian system can be solved by
the method of separation of variables. It means that the field equations are Li-
ouville integrable. Such analysis can be used to construct Wave Functions of
the Universe as well as conservation laws (in the case when Lie symmetries
as Noether ones). Existences of symmetries gives rise to a straightforward
interpretation of the Hartle criterion. It was shown [153] that symmetries
generate oscillatory behaviors in a Wave Function of the Universe and then
allow correlations among physical variables which gives rise to classically ob-
servable cosmological solutions. There also exists a possibility that one may
use WDW equations to determine quantum potentials in the semi-classical
approach of Bohmian mechanics [154, 155]. The idea should be further in-
vestigated for cosmological purposes.
4.2
e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
In the previous parts we were focused on cosmological applications of some
models of Extended Theories of Gravity. Here, we will consider astrophysical
ones since there are also problematic issues concerning astrophysical objects
like for instance neutron stars. Their structure and the relation between the
mass and the radius are determined by equation of state (EoS) of dense mat-
ter. There are some propositions for its form, however it is still unknown.
That means that the relation between density and mass is not specified and
hence a radius cannot be estimated. One gets its different values depending
on a model taken into account. The problem is related to maximal masses
of relativistic stars since GR predicts a maximal value for such objects. The
maximal mass of neutron stars is still an open question but recent obser-
vations estimate this limit as 2M : for example the pulsar PSR J1614-2230
has the limit 1.97M
[156], another massive neutron star is Vela X-1 with
the mass ∼ 1.8M [157]. There are also indications of the existence of more
massive neutron stars with masses ∼ 2.4M , for instance B1957+20 [158]. It
should be also mentioned that a lot of EoS include hyperons which make
the maximal mass limit for non-magnetic neutron stars significantly lower
than expected 2M
[159]. There are a few ways to approach the problem
of "hyperon puzzle", such as hyperon-vector coupling, chiral quark-meson
coupling, existence of strong magnetic field inside the star and many oth-
ers. For instance, it seems that the existence of neutron stars without strong
magnetic field having masses larger than two solar mass is impossible in the
framework of GR [159, 160, 161]. The topic is still controversial and under
debate.

64
o t h e r t h e o r i e s o f g r av i t y
As neutron stars are very peculiar objects for testing theories of matter at
high density regimes, data about their macroscopic properties like mass and
radius can also be used for studying possible deviations from GR. There exist
suggestions [161, 162] that GR, being the only theory capable of describing
strong gravitational field, is an extrapolation since the strength of gravity
sourced by a star is many orders of magnitude larger that the one probed
in the solar system weak field limit tests. From theoretical and experimental
reasons one believes that GR should be modified when gravitational fields
are strong and spacetime curvature is large [163]. Therefore, a promising
route of investigation is to set a specific model of dense matter, i.e. equation
of state, and then to compute macroscopic properties of neutron stars in
ETGs. Indeed, the predictions of alternative theories to GR concerning the
structure of compact objects is currently an active research field [164, 165,
166, 167]. The results presented in the following parts can be also found in
[168, 169].
4.2.1
Equilibrium and stability of relativistic stars in General Relativity
Before we will discuss relativistic stars in theories different than General
Relativity, let us present the problem in the Einstein theory [170, 171]. We
will consider a spherical symmetric object whose geometry is given by the
following metric
ds2 = −B(r)dt2 + A(r)dr2 + r2dθ2 + r2 sin2 θdφ2.
(230)
The matter of the star is assumed to be described by the perfect-fluid energy
momentum tensor
Tµν = pgµν + (p + ρ)uµuν,
(231)
where p and ρ are pressure and the total energy density of the fluid. The
four velocity uµ of a co-moving (with the fluid) observer is normalized with
the condition uµuµ = −1. Additionally, in order to simplify calculations,
we will make another assumptions, that is, the fluid is at rest so the only
non-vanishing component is u0 = −(−g00)− 12 = − B(r). Moreover, since
the metric is time-independent and one deals with spherical symmetry, we
get that pressure p and energy density ρ are functions only of the radial
coordinate r.
The Einstein’s field equations (κ = −8πG)
1
Rµν − Rgµν = κTµν
(232)
2

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
65
written for the considered system are
B
B
A
B
B
κ
−
+
+
−
= (ρ + 3p)B,
(233)
2A
4A
B
B
rA
2
B
B
A
B
A
κ
−
+
−
= (p − ρ)A,
(234)
2B
4B
B
B
rA
2
r
A
B
1
κ
−1 +
−
+
+
= (p − ρ)r2,
(235)
2A
B
B
A
2
where prime denotes d . We have skipped the φφ equation as it is identical
dr
to θθ one. In order to find a form for A(r), let us write
Rrr
R00
Rθθ
A
1
1
+
+
= −
−
+
= κρ
(236)
2A
2B
r2
rA2
r2
Ar2
which can be transformed into
r
= 1 + κρr2.
(237)
A
For A(0) finite, the solution is
2GM(r) −1
A(r) =
1 −
(238)
r
where one defines
r
M(r) ≡
4π˜r2ρ(˜r)d˜r.
(239)
0
Using the hydrostatic equilibrium ∇µTµν = 0 which reads
B
2p
= −
(240)
B
p + ρ
and the equation (238) one finds that the equation (235) is
GM(r)ρ(r) 1 + p(r)
1 + 4πr3p(r)
ρ(r)
M(r)
p (r) = −
.
(241)
r2
1 − 2GM(r)
r
The stars that we are considering are assumed to be in convective equilib-
rium so the entropy per nucleon is nearly constant throughout the star. More-
over, they have such a chemical composition that it is constant. Pressure p
can be expressed as a function of the density ρ, th entropy per nucleon s,
and the chemical composition, because of the equilibrium one sees that p(r)

66
o t h e r t h e o r i e s o f g r av i t y
can be regarded as a function of ρ(r) alone. Due to that fact, one deals with
a pair of first-order differential equation for ρ(r) and M(r):
M (r) = 4πr2ρ(r),
(242)
dp
GM(r)ρ(r) 1 + p(r)
1 + 4πr3p(r)
ρ(r)
M(r)
ρ (r) = −
.
dρ
r2
1 − 2GM(r)
r
We are also equipped with an initial conditions provided by the equation
(239)
M(0) = 0.
(243)
The above three equations, together with a given equation of state p(ρ), de-
termine the functions ρ(r), M(r), p(r) throughout the star, once we specify
the value of ρ(0). The system (242) must be integrated out the center of the
star until p(ρ(r)) = 0 at some point r = R. One interprets the value R as the
radius of the particular star with the central density ρ(0).
The equations (242) are called Tolman-Oppenheimer-Volkoff (TOV) equa-
tions [172, 173, 174].
Finalizing that part, let us just take a look at the stability problem of the
considered system of the relativistic star (for details, see for example [170]).
The equilibrium state of the star represented by the equations (242) can be
stable or unstable. We are interested in stable configurations. In our consid-
erations we will need to recall the number of nucleons in the star which is
defined as
√
R
N =
gJ 0
Ndrdθdφ =
4πr2
A(r)B(r)J 0
N(r)dr,
(244)
0
where J µ is the conserved nucleon number current. Using the relation be-
N
tween J 0 and the nucleon number density measured in a locally inertial
N
√
reference frame at rest in the star n = −uµJ µ =
BJ 0 as well as the form
N
N
of the metric (230) one gets
R
2GM(r) − 12
N =
4πr2
1 −
n(r)dr.
(245)
0
r
Similarly as for pressure, the number density n(r) is a function of the density
ρ, the chemical composition, and the entropy per nucleon s. Hence, the quan-
tities n(r) and N are fixed for a star for given ρ(0) together with chemical
composition and constant s.
The stability criterion can be express by the following theory [170]

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
67
Theorem 2 A particular stellar configuration, with uniform entropy per nucleon
and chemical composition, will satisfy the equations
r
M(r) =
4π˜r2ρ(˜r)d˜r,
0
GM(r)ρ(r) 1 + p(r)
1 + 4πr3p(r)
ρ(r)
M(r)
p (r) = −
r2
1 − 2GM(r)
r
for equilibrium, if and only if the quantity M, defined by
M ≡ 4πr2ρ(r)dr
(246)
is stationary with respect to all variations of ρ(r) that leave unchanged the quantity
R
2GM(r) − 12
N =
4πr2
1 −
n(r)dr
(247)
0
r
and that leave the entropy per nucleon and the chemical composition uniform and
unchanged. The equilibrium is stable with respect to radial oscillations if and only
if M is a minimum with respect to all such variations.
The proof of the theorem can be found in [170]. It is based on the Lagrange
multiplier method. Since we will perform similar calculations as presented
there for a model of Extended Theories of Gravity (see the subsection 4.2.3),
we will not repeat the proof of the theorem 2 here.
4.2.2
Equilibrium of relativistic stars in Extended Theories of Gravity
As already mentioned at the beginning of this section, the biggest challenge
of modern astrophysics is the neutron stars’ equation of state. Since General
Relativity provides a limit on the neutron star’s mass as not larger than 2M ,
that condition and recent observations require stiff nuclear equation of state
[175]. The situation may differ in the case of Extended Theories of Gravity.
Before considering any model of ETGs, one may try to understand how
different modifications of the TOV equations (242) contribute to the maximal
mass value of a relativistic star. In [169] we considered parametrized TOV
equations containing five parameters {σ, α, β, χ, γ}
M (r) = 4πr2(ρ + σp),
(248)
G(1 + α)M(r)ρ 1 + βp
1 + χ4πr3p
ρ
M(r)
p (r) = −
.
(249)
r2
1 − γ2GM(r)
r

68
o t h e r t h e o r i e s o f g r av i t y
It was showed on the mass-radius diagrams how varying in parameters val-
ues shifts neutron stars’ maximal masses and changes their sizes (radii). That
exercise visualized that the problem of observed neutron stars’ masses big-
ger than predicted ones can be also explained by geometric modifications
of the Einstein’s field equations. From now on, we will focus on a specific
modification of Einstein’s equations which will provide generalized TOV
equations.
Many gravitational models of Extended Theories of Gravity (ETGs) can be
recast in the form proposed in [176, 177, 178]
σ(Ψi)(Gµν − Wµν) = κTµν.
(250)
The tensor Gµν = Rµν − 1 Rg
2
µν is the Einstein tensor, κ = −8πG, the factor
σ(Ψi) is a coupling to the gravity while Ψi represents for instance curva-
ture invariants or other fields, like scalar ones. The symmetric tensor Wµν
stands for additional geometric terms which may appear in a specific ETG
under consideration. Non-symmetric parts coming from a considered theory
could be also included in the tensor Wµν but then one should also add an-
tisymmetric elements into energy-momentum tensor (for instance fermion
fields). We will consider in that chapter only cases for which the tensor
Wµν is symmetric one. It is important to note that (250) represents a pa-
rameterization of gravitational theories at the level of field equations. The
energy-momentum tensor Tµν is treated as the one of a perfect fluid, that is
Tµν = pgµν + (p + ρ)uµuν, where p and ρ are the pressure and the energy
density of the fluid. The four velocity uµ of the co-moving (with the fluid)
observer is normalized with the condition uµuµ = −1. One could make an
assumption on the equation of state for p and ρ, but we will not do it in
order to keep our considerations as general as it is possible.
It is worth noting that (250) does not include all the possible alternatives
to GR at the level of the equations of motion. However, most of the main
proposals like, for instance, scalar tensor theories, f(R) and hybrid gravity
theories (see the chapter 3), can be reshaped in this form as well as theories
which have a time dependent effective gravitational coupling σ ≡ σ(t) and
Wµν = 0.
One may also add a coupling to the matter source (as it appears often
in the so-called Einstein frame) but here we will not consider that case.
From the structure of (250) one sees that GR is immediately recovered for
σ(Ψi) = 1 in the geometric units and Wµν = 0. The modified Einstein’s field
equations (250) can be written for the later convenience as
κ
Gµν = κT eff
µν =
Tµν + Wµν.
(251)
σ

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
69
We would like to note that one cannot postulate that the energy-momentum
tensor of the matter Tµν is conserved. Rather, due to the Bianchi identity
∇µGµν = 0, the effective energy-momentum tensor T eff
µν is covariantly con-
served i.e., ∇µT µν = 0. In some special cases of ETG [179] one deals with
eff
the conservation of the matter energy-momentum tensor but in general it
does not have to be true.
The simplest configuration for a star is the static and spherically symmet-
ric geometry
ds2 = −B(r)dt2 + A(r)dr2 + r2dθ2 + r2 sin2 θdφ2.
(252)
From the normalization condition one has that u0 = − B(r). As the met-
ric is time independent and spherically symmetric, the pressure p and en-
ergy density ρ are functions of the radial coordinate r only. Hence we will
assume that the coupling function σ and the geometric contributions Wµν
are also independent of the coordinates (t, θ, φ). The symbol prime ( ) de-
notes the derivative with respect to the coordinate r.
We calculate in detail the components of (251). The components of the
Ricci tensor read
B
B
A
B
B
κ
BW
Rtt = −
+
+
−
=
(ρ + 3p)B + Wtt +
,
(253)
2A
4A
B
B
rA
2σ
2
B
B
A
B
A
κ
AW
Rrr =
−
+
−
=
(p − ρ)A + Wrr −
,
(254)
2A
4B
B
B
rA
2σ
2
r
A
B
1
κ
r2W
Rθθ = −1 +
−
+
+
=
(p − ρ)r2 + Wθθ −
,
(255)
2A
B
B
A
2σ
2
where W = −B−1Wtt + A−1Wrr + 2r−2Wθθ is a trace of the tensor Wµν.
Let us notice that the Rφφ equation is the same as the Rθθ one multiplied
by the factor sin2 θ and hence we concluded that r−2 sin−2 θWφφ = Wθθ.
Using the above equations to write
Rrr
R00
Rθθ
A
1
1
κρ
+
+
= −
−
+
=
+ r2B−1Wtt
(256)
2A
2B
r2
rA2
r2
Ar2
σ
we obtain the following relation
r
ρ(r)
= 1 + κr2
+ r2B−1(r)Wtt(r).
(257)
A
σ(r)
Then we may solve equation (257) and write the solution as
2Gm(r) −1
A(r) =
1 −
,
(258)
r

70
o t h e r t h e o r i e s o f g r av i t y
where the mass function m(r) is defined here as
r
ρ(˜r)
˜r2Wtt(˜r)
m(r) =
4πr2
−
d˜r.
(259)
0
σ(˜r)
2GB(˜r)
It is clearly different from the usual definition given by GR (242). Let us
recall that the above quantity (similarly as in GR case [170]) is interpreted as
total energy of a star together with the one coming from gravitational field.
For the further purposes we will also need the relations
A
1 − A
κAr
=
−
Q,
(260)
A
r
σ
B
A − 1
κAr
=
−
Π,
(261)
B
r
σ
where we have defined new quantities
σ(r)Wtt(r)
Q(r) := ρ(r) +
,
(262)
κB(r)
σ(r)Wrr(r)
Π(r) := p(r) +
.
(263)
κA(r)
The hydrostatic equilibrium ∇µT µν = 0 reads then
eff
κ(σ−1∇µT µν − σ−2T µν∇µσ) + ∇µWµν = 0,
(264)
or, more explicitly,
B
σ
A
κσ−1
p + (p + ρ)
− κp
−
Wrr + A−1W
2B
σ2
A2
rr
2Wrr
B
Wrr
Wtt
2Wθθ
+
+
+
−
= 0.
(265)
Ar
2B
A
B
r2
Let us notice that from (263) and with the help of (260)
Π
p
pσ
W
Wrr(1 − A)
rWrrQ
=
−
+
rr −
+
.
(266)
σ
σ
σ2
κA
κrA
σ
This equation is the basic structure for deriving the generalized hydrostatic
equilibrium for stars in ETG. Together with (261) and definition (262), the
equation (266) can be written as
Π
Gm
Q
Π
4πr3 Π
2Gm −1
=
−
+
1 +
σ
1 −
σ
r2
σ
σ
m
r
2σ
Wθθ
Wrr
+
−
.
(267)
κr
r2
A

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
71
The above equation (267) and
r
Q(˜r)
m(r) =
4π˜r2
d˜r.
(268)
0
σ(˜r)
have a similar functional form as the standard GR result. It is worth noting
that such equations determine completely the stellar equilibrium since the
assumption that pressure is expressed as a function of density only, i.e., the
entropy per nucleon and the chemical composition as constant throughout
the star. Such assumptions will also be used in the analysis of stability of
these systems.
4.2.3
Stability of relativistic stars in scalar - tensor theory of gravity
In scalar-tensor theories the gravitational interaction is mediated not only
by the metric field (as in GR), but also by scalar field φ. Among many re-
alizations of scalar-tensor theories, a simple prototype is the k-essence class
in which the scalar field is said to be minimally coupled to the geometric
sector.
The theory can be written according to the following action
1
√
S =
d4x −g(R − ∇µφ∇µφ − 2V(φ)) + Sm[gµν, ψ].
(269)
2κ
The field equations derived from it with respect to the metric gµν and the
scalar field φ are
1
Gµν + gµν∇αφ∇αφ − ∇µφ∇νφ + gµνV(φ) = κTµν,
(270)
2
V (φ) −
φ
=
0,
(271)
respectively. From the Klein-Gordon we see that the scalar field φ depends
on matter contribution (ρ) via the d’Alembertian operator. For the k-essence
case we identify σk = 1 and
1
Wµν = − gµν∇αφ∇αφ + ∇µφ∇νφ − gµνV(φ)
(272)
2
from which we can write the following components
1
Wtt =
B∇αφ∇αφ + BV(φ) = B(C + 2V),
(273)
2
Wrr = AC,
(274)
Wθθ = −r2(C + 2V).
(275)

72
o t h e r t h e o r i e s o f g r av i t y
In the above expressions we have defined V ≡ V(φ) and
1
C ≡ C(Q, φ, φ ) =
A−1φ 2 − V(φ).
(276)
2
Let us remind that A is a function of the Q (258). Hence, the last term ap-
pearing in the generalized TOV equation (267) is − 4σ (C + V) = −2σ φ 2 .
κr
κAr
Moreover, in the k−essence case, the functions Q and Π will have the form
Q = ρ(r) + κ−1(C + 2V),
(277)
Π = p(r) + κ−1C.
(278)
Notice that the second law of thermodynamics will differ in ETG’s [180]. Let
us calculate in detail the stability analysis. We then assume that the particle
number Nα = nuα is supposed to be conserved
∇α(nuα) = uα∇αn + n∇αuα = 0.
(279)
The crucial issue here is that we are dealing with effective energy-momentum
tensor (from the Bianchi identities ∇µGµν = 0), therefore
p + ρ
uν∇µT µν
=
σ−1
uµ∇
+ ρuµ∇
eff
µp − nuµ∇µ
µσ
n
+
uν∇µWµν,
(280)
and
1
ρ
ρ
−nuµ
p∇µ
+ ∇µ
+
∇µσ + σuµWν
n
n
n
µ;ν = 0.
(281)
As we are working with modified field equations of the specific form (270),
the coupling term ∇µσ in the above formula vanishes. Furthermore, we will
show that in the case of k-essence the tensor ∇νWµν = 0. The only non-
vanishing terms that undergo infinitesimal changes with respect to the in-
finitesimal changes of the energy density are
ρ
1
0 = δ
+ pδ
,
(282)
n
n
and consequently,
n(r)
δn(r) =
δρ(r).
(283)
p(r) + ρ(r)
However, as we have already mentioned, the ETG that we are considering
has a very special forms of the effective energy-momentum tensor (270). As
Wµν is symmetric and one also deals with the K-G equations, we notice that
∇µWµν = ∇µφ(∇µ∇νφ − ∇ν∇µφ) = 0
(284)

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
73
where we have used the K-G equation
φ = V . One may also compute it
explicitly for the component µ = r
A − 1
4
∇νWνr = C + (C + V)(
− κArΠ +
) := C + D,
(285)
r
r
while the derivative C = dC(φ,φ ) after applying K-G equation, gives rise
dr
to
A − 1
4
C = −(C + V)(
− κArΠ +
) = −D.
r
r
Therefore, component µ = r of equation (281) resembles the GR form
ρ
n (r) = n
.
(286)
ρ + p
Now on, we are going to use the Lagrange multipliers method following the
procedure presented in [170]. The nucleon number N remains unchanged
but we should remember that it also depends on the modified geometry (see
the formula (
R
258) and below). It reads as N =
4πr2[1 − 2Gm(r)/r]−1/2n(r)dr
0
. Then, we find
∞
0 = δm − λδN =
4πr2δQdr
0
∞
2Gm(r) − 12
− λ
4πr2
1 −
δn(r)dr
0
r
∞
2Gm(r) − 32
− λG
4πr
1 −
n(r)δm(r)dr,
(287)
0
r
Let us notice that the integrands vanish outside the radius R + δR. It allows
us to write the integration intervals as [0, ∞] instead of [0, R], where R is a
radius of a star. The variation does not change the entropy per nucleon as
well as leaves the chemical composition uniform. Because of the form (293),
one needs to understand the relation between δρ and δQ. Let us discuss it.
From the relation ρ = Q − κ−1(C + 2V) we notice that ρ is a function of
Q, φ and φ . Hence, we obtain
δρ = δQ − κ−1(δC + 2V δφ).
(288)
Since φ = φ(r) only, we may write φ = ∂µφ = ∇µφ. The term δC turns out
to be
1
δC = −
A−2φ 2δA + A−1φ δφ − V δφ =
(289)
2
G
R
−
φ 2
(4πr2δQdr) + A−1φ δφ −
φδφ
r
0
G
R
= −
φ 2
(4πr2δQdr) + ∇µφδ∇µφ − φδφ,
(290)
r
0

74
o t h e r t h e o r i e s o f g r av i t y
where we have used the K-G equation
φ = V . Then
G
R
δρ = δQ − κ−1
−
φ 2
(4πr2δQdr) + ∇µφδ∇µφ + φδφ .
(291)
r
0
Let us notice that ∇µφδ∇µφ + φδφ = ∇µ(δφ∇µφ). Hence
G
R
δρ = δQ − κ−1
−
φ 2
(4πr2δQdr) + ∇µ(δφ∇µφ) .
(292)
r
0
Now we are ready to write δn with respect to δQ and δφ:
n(r)
δn(r) =
(293)
p(r) + ρ(r)
G
R
×
δQ − κ−1
−
φ 2
(4πr2δQdr) + ∇µ(δφ∇µφ)
.
r
0
∞
We have used that δm(r ) =
4πr 2δQdr . The equation (287) now reads
0
∞
∞
∞
3
0 =
4πr2δQdr − λG
4πrA 2 n(r)
(4π˜r2δQd˜r)dr
0
0
0
∞
1
n(r)
−λ
4πr2A 2
0
p(r) + ρ(r)
G
∞
× δQ − κ−1
−
φ 2
(4π˜r2δQd˜r) + ∇µ(δφ∇µφ)
dr
(294)
r
Before going further, let us discuss the term
∞
1
n(r)
4πr2A 2
κ−1∇µ(δφ∇µφ)dr.
(295)
0
p(r) + ρ(r)
We may write it as
∞
1
n(r)
κ−1
∇µ
4πr2A 2
δφ∇µφ dr
0
p(r) + ρ(r)
∞
1
n(r)
−κ−1
δφ∇µφ∇µ 4πr2A 2
dr
0
p(r) + ρ(r)
∞
1
n(r)
=κ−1
∂µ
4πr2A 2
δφ∂µφ dr
0
p(r) + ρ(r)
∞
1
n(r)
1
n(r)
+κ−1
4πr2A 2 Γ µ
2
µν
− ∂ν 4πr2A
δφ∂νφdr.
0
p(r) + ρ(r)
p(r) + ρ(r)
∞
1
The term
∂µ 4πr2A
n(r)
2
δφ∂
0
p(r)+ρ(r)
µφ
dr is a constant. By choosing a
suitable boundary condition for the scalar field φ, it may vanish. We will

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
75
neglect it in te further analysis. Interchanging the r and r integrals in the
equation (294) we will get the following one
∞
λn(r)
∞
1
3
0 = δm − λδN =
4πr2 1 −
A 2 − λG
4πr n(r )A 2 dr
0
p(r) + ρ(r)
r
∞
1
n
− λGκ−1
4π˜rA 2
φ 2 δQ(r)dr
r
p + ρ
∞
1
n(r)
− λκ−1
∂νφ 4πr2A 2 Γ µ
µν
0
p(r) + ρ(r)
1
n(r)
− ∂ν 4πr2A 2
δφdr.
(296)
p(r) + ρ(r)
In order to have the vanishing right hand side of the above equation, both
terms containing the variations δQ and δφ must vanish independently. The
term with δQ will vanish if
1
n(r)
∞
1
3
=
A 2 + G
4πr n(r )A 2 dr
(297)
λ
p(r) + ρ(r)
r
∞
1
n
+Gκ−1
4π˜rA 2
φ 2dr
r
p + ρ
while the second one with δφ vanishes when
1
n(r)
1
n(r)
4πr2A 2 Γ µ
2
µr
− ∂r 4πr2A
= 0.
(298)
p(r) + ρ(r)
p(r) + ρ(r)
We will start with (297). Deriving it with respect to r and using n (r) = n ρ
ρ+p
one has:
p
G
m
0 = − 4πGrA −
+
A(4πrQ −
)
(p + ρ)2
p + ρ
r2
φ 2
− 4πrGκ−1
.
p + ρ
Applying the following relations to the above expression:
A − 1
2Gm
= A
,
(299)
r
r2
p + ρ = Πk + Qk − 2κ−1(C + V),
(300)
2(C + V) = A−1φ 2,
(301)
A − 1
4
Πk = p + κ−1C = p − κ−1(C + V)
− κArΠ +
(302)
r
r
we find that
AGm
Π
C + V
Π = −
(Π + Q)(1 + 4πr3
) − 4
,
(303)
r2
m
κr

76
o t h e r t h e o r i e s o f g r av i t y
which is a form of generalized TOV equation derived in the previous section
for the k-essence model.
Let us come back to the equation (298). Writing the derivative with re-
spect to r explicitly and computing the gamma term, that is, Γ µ
µr = 2 −
r
1 (κAr(Π + Q)) we will again obtain, after applying n (r) = n ρ and (302)
2
ρ+p
AGm
Π
C + V
Π = −
(Π + Q)(1 + 4πr3
) − 4
r2
m
κr
which finally proves that the relativistic star’s system provided by the k-
essence model is a stable configuration.
4.2.4
Remarks
Let us here conclude our investigation. We have shown that Extended Theo-
ries of Gravity based on the phenomenological field equations (250) provide
the stellar equilibrium equations for static, spherically symmetric geometries
given by the equations (266) and (268). They are the analogous version of the
TOV equations for any ETG. Such equations can now be further applied to
specific gravitational theories. The differences between our equations and
the ones provided by GR are in the definition of the mass m(r) as one deals
with the coupling σ and the additional term Wtt and in the definition of
pressure. Due to that fact, one needs to introduce effective quantities in or-
der to obtain TOV-like form (242). For the particular case shown in (267)
the TOV structure is preserved only if one finds a suitable theory in which
Wθθ = Wrrr2/A and regarded that we identify Q and Π, as the effective
density and effective pressure, respectively.
Concerning the stability of such systems, we argue that this analysis should
be implemented case by case only, i.e., it is difficult to achieve general results
without specifying the functions Wµν and σ(Ψi). As an example showing the
applicability of our results, we worked on the specific class of k−essence the-
ories. For this case, we generalized the stability theorem found for instance
in [170] taking into account the new functions Q ans Π. We found that the
specific k-essence case leads to stable configurations.
The considered example shows that the equilibrium (267) is recovered
from the Lagrange multiplier method with the reformulated stability cri-
terion. Contrary to the standard case, even assuming uniform entropy per
nucleon and chemical composition, the interpretation of the mass function
m should be identified with effective energy density Q. The same analysis
should be also applied to the definition of the nucleon number N.
The investigation of the stability of stellar systems in ETG and other mod-
ifications of gravity that cannot be written in the form (250) should be fur-

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
77
ther examined. A very interesting case is the scalar-tensor gravity with non-
minimally coupled scalar field. Due to that fact the equation (280) will have
a much complex form than the GR and k-essence cases. The work is in
progress.


A P P E N D I X
79


L I E S Y M M E T R Y M E T H O D
A
Laws of physics are often written in a form of differential equations. Solving
them allows us to determine a behavior of a physical system if we know
initial conditions in the case of ordinary differential equations or boundary
conditions for partial ones. One immediately comes to the conclusion that
the knowledge of methods whose applications result in a solution of a differ-
ential equation is particularly important for physicists. Some equations that
we face are well-known differential equations with given solutions or we are
just lucky to find a way to write them in a form of a known ones, already
classified. The problem arises when we deal with differential equations of
an unfamiliar type. Fortunately, there exist tools which may help. The ones
that we are using are Lie symmetries methods.
A subclass of Lie symmetries are very well-known Noether symmetries
which have reached rightful place in physics. The application of Noether
theorem has been proven to have crucial importance for research in quan-
tum and particle physics as well as in cosmology [181, 108, 113, 122] (see
below). Unfortunately, Noether symmetries might be applied only in special
cases: for systems which are modeled with a Lagrangian. Lie symmetries
method unlike the Noether symmetries approach can be used in the case
of differential equations which do not arise from Lagrangian of a physical
system, that is, they are not obtained from variational principle. Moreover,
it may happen that the system does not admit any Noether symmetries but
it admits Lie ones and we are still able to solve or simplify the differential
equations. In the following chapter we are going to summarize Lie symme-
tries methods which have been used in the thesis.
a.1
o n e - pa r a m e t e r p o i n t t r a n s f o r m at i o n s a n d l i e s y m m e t r i e s
g r o u p
Let us consider two points P and Q living in a neighborhood U in a smooth
manifold M, dimM = n, with coordinates (x, y) and (˜x, ˜y), respectively. The
following transformation of the coordinates of the point P into the coordi-
nates of Q on U
˜x = ˜x(x, y),
˜y = ˜y(x, y)
(304)
is called a point transformation [129, 182, 128]. The functions ˜x(x, y) and
˜y(x, y) are independent. They map points (x, y) into points (˜x, ˜y).
81

82
l i e s y m m e t r y m e t h o d
One is particularly interested in one-parameter point transformations which
depend on one (or more) arbitrary parameter
∈ R
˜x = ˜x(x, y; ),
˜y = ˜y(x, y; ).
(305)
Moreover, we want them to be invertible and that repeated applications pro-
duce a transformation of the same family for some ˆ = ˆ ( ˜ , ):
ˆx = ˆx(˜x, ˜y; ˜ ) = ˆx(x, y; ˆ ).
(306)
The identity of the transformation is given by, for example,
= 0:
˜x = ˜x(x, y; 0),
˜y = ˜y(x, y; 0).
(307)
The transformations (305) with the above properties form a one - parameter
group of point transformations.
We call the transformation
T : x → ˜x(x)
(308)
a symmetry, if it satisfies the following conditions [129]:
• The transformation preserves the structure.
• The transformation is a diffeomorphism.
• The transformation maps the object to itself (the symmetry condition).
Now on, let us consider an infinite set of symmetries T (one-parameter
group of point transformations)
T : xs → ˜xs(x1, ..., xn; ), s = 1, ..., n.
(309)
We will call the set of symmetries T a one-parameter local Lie group if the
following conditions are satisfied [129]
• T0 is the trivial symmetry, so that ˜xs = xs when
= 0.
• T is a symmetry for every
in some neighborhood of zero.
• T Tδ = T +δ for every , δ sufficiently close to zero.
• Each ˜xs may be represented as a Taylor series in
in some neighbor-
hood of
= 0:
˜xs(x1, ..., xn; ) = xs + ξs(x1, ..., xn) + O( 2), s = 1, ..., n.
(310)

A.1 one-parameter point transformations and lie symmetries group
83
One may visualize the one-parameter group on an x − y plane. Let us con-
sider an arbitrary point A = (x0, y0) on a plane with
= 0. Varying the
parameter , the images (˜x0, ˜y0) of the point A will move along some curve
[128]. Let us take another initial points and repeat the procedure: one gets
a family of curves. Each curve represents points which can be transformed
into each other under the action of the group. That curve is called the orbit
of the group. The family of the curves is characterized by a field of their
tangent vectors X. In order to see it, let us consider infinitesimal transforma-
tions: taking an arbitrary point (x, y) and representing the transformations
(305) as a Taylor series
˜x(x, y; ) = x + ξ(x, y) + ... = x + Xx + ...,
(311)
˜y(x, y; ) = y + η(x, y) + ... = x + Xy + ...
(312)
One defines functions ξ and η
∂ ˜x
∂ ˜y
ξ(x, y) =
, η(x, y) =
,
(313)
∂
∂
=0
=0
with the operator (tangent vector) X as
∂
∂
X = ξ(x, y)
+ η(x, y)
.
(314)
∂x
∂y
The operator X is called the infinitesimal generator of the transformation.
As a simple example of a one-parameter group let us consider the rota-
tions
˜x = x cos − y sin , ˜y = x sin + y cos ,
(315)
for which, from the definitions (313) one has ξ(x, y) = −y, η(x, y) = x so the
infinitesimal generator of the rotation transformations is
∂
∂
X = −y
+ x
.
(316)
∂x
∂y
Before starting the discussion on Lie symmetries of differential equations,
we need to introduce a prolongation of the infinitesimal generator (314):
Definition 1 The prolongation up to the nth derivative of the infinitesimal genera-
tor (314) of a point transformation is a vector
∂
∂
∂
∂
X(n) = ξ(x, y)
+ η(x, y)
+ η(1)
+ ... + η(n)
,
(317)
∂x
∂y
∂y
∂y(n)
where the functions η(n)(x, y, y , ..., y(n)) are defined as
dη(n−1)
dξ
η(n) =
− y(n)
.
(318)
dx
dx

84
l i e s y m m e t r y m e t h o d
One should notice that the functions η(n) are not the nth derivative of η but
they are polynomials in the derivatives y , ..., y(n). Since the expressions of
(318) are complicated for higher n, let us just write the first two steps:
η(1) = η,x + (η,y − ξ,x)y − ξ,yy 2,
(319)
η(2) = η,xx + (2η,xy − ξ,xx)y + (η,yy − 2ξ,xy)y 2
−ξ,yyy 3 + (η,y − 2ξ,x − 3ξ,yy )y ,
(320)
where the coma, for example in η,x, denotes the partial derivative with re-
spect to x.
a.2
o r d i na r y d i f f e r e n t i a l e q uat i o n s a n d l i e p o i n t s y m m e t r i e s
Let us start with the following theorem [128]:
Theorem 3 We will say that an ordinary differential equation (ODE)
H(x, y, y , ..., y(n)) := y(n) − ω(x, y, y , ..., y(n−1)) = 0,
(321)
where y = y(x), y = dy , ..., y(n) = dny
dx
dxn , admits a group of symmetries with
generator X if and only if
X(n)H ≡ 0, modH = 0
(322)
is held, where X(n) is the nth prolongation of X.
A point transformation (305) is a symmetry transformation (a symmetry) of
the nth order ODE (321) if it maps solutions into solutions. It means that the
image ˜y(˜x) of any solution y(x) is again a solution: (321) does not change
under a symmetry transformation, so
H( ˜x, ˜y, ˜y , ..., ˜y(n)) = 0.
(323)
It is important to notice that the existence of a symmetry is independent of
the choice of variables that we use for expressing the ODE and its solutions.
It might happen that we are dealing with a complicated looking differential
equation with several symmetries found by the procedure explained below.
That may mean that our differential equation is a simple one but given in
unsuitable variables. Using symmetries, we can transform the equation into
an easier form.
The nth order ODE (323) is valid for all values of the parameter
hence
the differentiation of it with respect to
gives
∂H( ˜x, ˜y, ˜y , ..., ˜y(n))
0 =
∂
=0
∂H ∂ ˜x
∂H ∂ ˜y
∂H ∂ ˜y(n)
=
+
+ ... +
(324)
∂ ˜x ∂
∂ ˜y ∂
∂ ˜y(n) ∂
=0

A.2 ordinary differential equations and lie point symmetries
85
and using the definitions of (318) with (∂H/∂˜x)| =0 = (∂H/∂x), the condi-
tion (324) is
∂H
∂H
∂H
∂H
ξ
+ η
+ η
+ ... + η(n)
= 0,
(325)
∂x
∂y
∂y
∂y(n)
or simply
X(n)H = 0.
(326)
The ODE H = y(n) − ω(x, y, y , ..., y(n−1)) = 0 is invariant under the in-
finitesimal transformation, it means, if H = 0 holds and it admits a group of
symmetries with generators X, then X(n)H = 0 also holds. The converse is
also true [128].
Applying the definition (317) into the symmetry condition (322) we may
write it as
η(n) =X(n)ω
∂
∂
∂
∂
=
ξ
+ η
+ η(1)
+ ... + η(n−1)
ω
(327)
∂x
∂y
∂y
∂y(n−1)
with η(i) given by (318). The n-derivative y(n) appearing in η(n) must be
substituted by ω [128, 129]. This equation reduces to a system of partial
differential equations (PDE’s) after equating to zeroes terms which are mul-
tiplied by powers of y(n−1), y(n−2), ..., and so on because the functions
ξ(x, y) and η(x, y) are independent of the derivatives of y. The system of
PDE’s determining ξ(x, y) and η(x, y) can usually be solved.
As an example we will consider the simplest second-order ODE y = 0.
The linearized symmetry condition [129] is
η(2) = 0 when y = 0
that is,
η,xx + (2η,xy − ξ,xx)y + (η,yy − 2ξ,xy)y 2 − ξ,yyy 3 = 0.
(328)
The condition (328) splits into the system of determining equations:
η,xx = 0, 2η,xy − ξ,xx = 0, η,yy − 2ξ,xy = 0, ξ,yy = 0,
(329)
with the general solution of the last one:
ξ(x, y) = A(x)y + B(x)
with the arbitrary functions A and B. The third equation of (329) gives (C
and D are also arbitrary functions)
η(x, y) = A (x)y2 + C(x)y + D(x)

86
l i e s y m m e t r y m e t h o d
and using these results to the remaining equations in (328) one obtains
A (x)y2 + C (x)y + D (x) = 0, 3A (x)y + 2C (x) − B (x) = 0.
Since the unknown functions in the above equations are independent of y,
one equates powers of y obtaining a system of ODEs:
A (x) = 0, C (x) = 0, D (x) = 0, B (x) = 2C (x)
which is easily solved. Hence, for every one-parameter Lie group of symme-
tries of the equation y (x) = 0 the function ξ and η are
ξ(x, y) = c1 + c3x + c5y + c7x2 + c8xy,
η(x, y) = c2 + c4y + c6x + c7xy + c8y2,
where ci, i ∈ {1, ..., 8} are constants. The most general infinitesimal generator
is of the form
i=1
X =
ciXi,
8
with the vectors
Xi = ∂x, X2 = ∂y X3 = x∂x, X4 = y∂y, X5 = y∂x,
X6 = x∂y, X7 = x2∂x + xy∂y, X8 = xy∂x + y2∂y.
Now on, when we are familiar with finding Lie point symmetries we may
use them for simplifications of problems which come down to solving ODEs.
In the next two subsections we will present two methods of reducing an
order of ODE’s (for more details and examples see [129]).
a.2.1
Reducing order of ODE’s by canonical coordinates
We will say that the generator X = ξ(x, y) ∂ + η(x, y) ∂ can be written in its
∂x
∂y
normal form X = ∂s if there exists a system of coordinates {r(x, y), s(x, y)}
such that
Xr = 0,
Xs = 1,
that is,
ξ(x, y)r,x + η(x, y)r,y =0,
ξ(x, y)s,x + η(x, y)s,y =1,
r,xs,y − r,ys,x = 0.
The last equation is the non-degeneracy condition: it ensures that the change
of coordinates is invertible in some neighborhood of (x, y). The coordinates

A.2 ordinary differential equations and lie point symmetries
87
{r(x, y), s(x, y)} are called canonical coordinates. Using canonical coordinates
allows to reduce an order of ODE as it is presented below.
Let the vector X be an infinitesimal generator of a one-parameter Lie group
of symmetries of the ODE
y(n) = ω(x, y, y , ..., y(n−1)),
n
0
(330)
and let {r(x, y), s(x, y)} are canonical coordinates so that X = ∂s. One may
write the ODE for some function Ω in terms of canonical coordinates:
ds
dks
s(n) = Ω(r, s, ˙s, ..., s(n−1)), ˙s =
, s(k) =
.
dr
drk
But the considered ODE is invariant under the Lie group of translations in s
so from the symmetry condition
Ω,s = 0 so s(n) = Ω(r, ˙s, s(n−1)).
Let us introduce v = ˙s; then the above equation is an ODE of order n − 1:
dk+1s
v(n−1) = Ω(r, v, ..., v(n−2)),
v(k) =
.
drk+1
a.2.2
Reducing order of ODE’s by Lie invariants
If a non-constant function I(x, y, y , ..., y(k)) satisfies
X(k)I = 0,
(331)
where X(k) is the prolongation of the infinitesimal generator X of a one-
parameter Lie group of symmetries of the ODE (330), then we say that I is a
kth order differential invariant of the group generated by X. [129]. Since in
canonical coordinates X = ∂s, the differential invariant is of the form
I = F(r, ˙s, ..., s(k)) = F(r, v, ..., v(k−1))
(332)
for some function F. The zeroth order differential invariant is the canonical
coordinate r(x, y). Moreover, all first-order invariants are functions of r(x, y)
and v(x, y, y ), and higher order invariant are functions of r, v and deriva-
tives of v with respect to r. One may show [129] that the condition (331)
ξI,x + ηI,y + ... + η(k)I,y(k) = 0
is equivalent to
dx
dy
dy(k)
=
= ... =
.
(333)
dξ
η
η(k)

88
l i e s y m m e t r y m e t h o d
One says that I is a first integral of (333). Is is worth to note that the canonical
coordinate r is a first integral of
dx
dy
=
(334)
dξ
η
and v is a first integral of
dx
dy
dy
=
=
.
(335)
dξ
η
η(1)
From the zeroth order invariant r and first order invariant v one may define
the following differential invariants
dv
dn−1v
dv
v
, ...,
,
where
,x + v,yy + v,y y
=
dr
drn−1
dr
u,x + u,yy
which are functions of different derivatives of y appearing in (330). It allows
us to rewrite (330) in terms of invariants giving us a result which is (n − 1)th
order ODE
dn−1v
dv
dn−2v
= Ω
r, v,
, ...,
.
(336)
drn−1
dr
drn−2
a.2.3
Noether symmetries
There exists a special case of Lie point symmetries which are very impor-
tant in physics. They are called Noether symmetries whose first differential
invariants (first integrals) have physical meaning; for example, when the
symmetry is time translation (or rotation), one deals with conservation of
energy (or angular momentum).
Let
t2
S =
L(qk, ˙qk, t)dt
(337)
t1
be an action of a physical system whose dynamics is described by the func-
tion L(qk, ˙qk, t) called Lagrangian. The dot denotes the derivative with re-
spect to the time variable t. The equations of motion (Euler - Lagrange equa-
tions) derived from variationl principle are [183]
d ∂L
∂L
−
= 0.
(338)
dt ∂ ˙qi
∂qi
Now on, let us defined a Noether symmetry [128]:
Definition 2 A Noether symmetry is a Lie point transformation that leaves the
action S invariant up to an additive constant ˆ
V( ) with
being the group parameter.

A.2 ordinary differential equations and lie point symmetries
89
Let ˜S = S + ˆ
V( ) be an action obtained by mapping the action S by a point
transformation and ˆ
t
V( ) =
2 d ˆ
V (qk,t, ) dt. One sees that S and ˜S leads
t1
dt
to the same equations of motion (338) hence Noether symmetries leave the
differential equations invariant. Expanding ˜S in Taylor series with respect
to
with the infinitesimal prolonged generator given by the vector field
X(1) = ξ ∂ + ηa ∂ + ˙ηa ∂
∂t
∂qa
∂ ˙
qa we have:
˜S = ˜Ld˜t = L( ˜qk, ˙˜qk, ˜t)d˜t
(339)
dξ
= [L(qk, ˙qk, t) + XL + O( 2)] dt +
dt + O( 2)
(340)
dt
dV(qk, t)
= S +
dt + ...
(341)
dt
Collecting terms linear in
one gets the condition for ˜S = S + ˆ
V( ) being
true; let us write it as a theorem:
Theorem 4 The infinitesimal generator X is a Noether symmetry if there exists a
function V = V(qk, t) such that the following condition is satisfied:
dξ
dV
X(1)L +
L =
,
(342)
dt
dt
where X(1) is the first prolongation of the generator X.
Noether symmetries are called variational symmetries if V = 0. For every
Noether symmetry there exist a first integral, it means
Definition 3 If X = ξ ∂ + ηa ∂
∂t
∂qa is the generator of a Noether symmetry then
IN = ξEH − ηkL, ˙qk + V(qi, t)
(343)
is a first integral that satisfies X(1)IN = 0. The quantity EH = ˙qkL, ˙qk − L is called
Hamiltonian of the dynamical system.
One should notice that the condition (342) will not give us all possible Lie
symmetries; it may happen that a system does not admit any Noether sym-
metries and due to that fact no conserved quantities may be used to reduce
the order of the differential equations. But there can still exist Lie symmetries
from which one may construct Lie invariants.
a.2.4
Linear ODE’s
Lie point symmetries are a very useful tool for solving differential equations:
one finds symmetries from the condition (327) and applying Lie invariants

90
l i e s y m m e t r y m e t h o d
method we are able to reduce order of an ODE which can help to solve
a differential equation. Although, they are not helpful in the case of linear
ODE’s of order n
2. It happens that one or more determining equations
has the same for as the ODE that we wanted to solve. One usually needs to
know the general solution of the ODE in order to find Lie point symmetries
[129]:
Theorem 5 Every homogeneous linear ODE of order n
3 has infinitesimal gen-
erators of the form
X1 = y∂y, X2 = y1∂y, ..., Xn+1 = yn∂y,
(344)
where {y1, ..., yn} is a set of functionally independent solutions of the ODE. If the
ODE can be mapped into the ODE y(n) = 0 by a point transformation, then it
admits three extra infinitesimal generators:
Xn+2 = ∂x,
Xn+3 = x∂x,
Xn+4 = x2∂x + (n − 1)xy∂y.
(345)
Let us consider the fourth order ODE:
5
2
v
2
λ(4) +
λ
+
+ v
λ +
−
λ = 0.
(346)
τ
τ2
τ
τ3
It comes from the system of equations which gives arise when one deals
with the linear approximation of Einstein’s field equations for perturbations
of the spatial metric tensor in the early stages of expansion of the Universe
[184]
hij = λ(τ)Pij + µ(τ)Qij.
In the above τ denotes conformal time, v is a constant, and the tensors Pij
and Qi are defined by a scalar function used to express the perturbation of
j
the density of the matter filling an isotropic universe [184].
We will show that in the case of (346) the Lie symmetry method does not
work as it has been already mentioned. As a first step let us simplify the
equation by y(τ) = λ
5
2
v
2
y
+
y +
+ v
y +
−
y = 0.
(347)
τ
τ2
τ
τ3
We will look for a vector field X = ξ(τ, y)∂τ + η(τ, y)∂y which is a symmetry
vector of (347). Before using the symmetry condition (327) for
5
2
v
2
ω =
y −
− v
y −
+
y
τ
τ2
τ
τ3

A.3 lie algebra
91
one needs to find η(3) from (318):
η(3) = −
y ξ,yyy − η,yyy + 3ξ,xyy y − 3η,xyy + 3ξ,xxy y
−3η,xxy + ξ,xxx] y + y
−4y ξ,y + η,y − 3ξ,x − 3y 2ξ,y
+ 3y
y
−2y ξ,yy + η,yy − 3ξ,xy + η,xy − ξ,xx + η,xxx.
The symmetry conditions (327) for (347) splits into a system of partial differ-
ential equations for the functions α(τ), β(τ), γ(τ):
5
2
v
2
β
+
β +
+ v
β +
−
β = 0,
(348)
τ
τ2
τ
τ3
5
2
v
2
γ
+
γ +
+ v
γ +
−
γ = 0,
(349)
τ
τ2
τ
τ3
5
−5α +
α + 3τ2(β − α ) = 0,
(350)
τ
α
2
1
−4
+
(2 + vτ2)α +
(10β − 5α − τα ) = 0,
(351)
τ3
τ2
τ
(6 − vτ2)α − τ(vτ2 − 2)β + 3τ(vτ2 − 2)α = 0
(352)
for
ξ(τ, y) = α(τ) and η(τ, y) = β(τ)y + γ(τ).
We notice that the equations (348) and (349) have the form of the ODE (347)
that we wanted to solve. The same happens when we use the method in
order to solve (346).
One may try to reduce the order of (346) with the help of the theorem 5
and canonical coordinates. We know that the equation admits the symmetry
vector X = λ∂λ from which we get that the canonical coordinates are
s = lnλ,
r = η.
(353)
If one denotes u = ds , then λ = λu and the ODE (346) is now the third
dr
order ODE of the form
5
15
2
u
+
4u +
u + 3u 2
6u2 + v +
+
η
η
η2
5
2
v
2
+
u3 +
u2 + (v +
)u +
−
u = 0.
η
η2
η
η3
a.3
l i e a l g e b r a
It may happen the an ODE has many symmetries and some of them belong
to m-parameter Lie group
˜x = ˜x(x, y, δ),
˜y = ˜y(x, y, δ),
δ = β∂β, β = 1, ..., m
(354)

92
l i e s y m m e t r y m e t h o d
with an infinitesimal generator defined as
Xβ = ξβ(x, y)∂x + ηβ(x, y)∂y.
(355)
Symmetries belonging to an m-parameter Lie group can be regarded as a
composition of symmetries from m one-parameter Lie groups.
Let L denotes a set of all infinitesimal generators of one (or more)-parameter
Lie group of point symmetries of an ODE of order n
2. Since the linearized
symmetry condition is linear in ξ and η one has that L is a vector space
X1, X2 ∈ L
→
c1X1 + c2X2 ∈ L, ∀c1, c2 ∈ R
The dimension m of the vector space is a number of arbitrary constants ap-
pearing in the general solution of the linearized symmetry condition. Every
X ∈ L may be written in the form
m
ciXi,
ci ∈ R,
i=1
where {X1, ..., Xm} is a basis for L. Similarly, the set of point symmetries
generated by all X ∈ L forms an m-parameter Lie group.
Let X1, ..., X4 ∈ L. A first-order operator
[X1, X2] = X1X2 − X2X1
(356)
is called a commutator of X1 with X2. It is antisymmetric, bilinear and satis-
fies the Jacobi identity:
[X1, X2] = −[X2, X1],
(357)
[c1X1 + c2X2, X3] = c1[X1, X3] + c2[X2, X3],
[X1, c2X2 + c3X3] = c2[X1, X2] + c3[X1, X3],
(358)
0 = [X1, [X2, X3]] + [X2, [X3, X1]] + [X3, [X1, X2]].
(359)
Moreover, L is closed under the commutator Xi, Xj ∈ L → [Xi, Xj] ∈ L and
the commutator of any two generators X1, X2 ∈ L in the basis is a linear
combinations of the basis generators
[Xi, Xj] = ck
ijXk.
(360)
The constants ck are called structure constants. From antisymmetry and the
ij
Jacobi identity one gets that
cq = − cq ,
ij
ji
cq cl
cl
cl
ij kq + cq
jk iq+cq
ki jq = 0,
∀i, j, k, l.

A.4 lie point symmetries of pde’s
93
If [Xi, Xj] = 0, (ck = 0), we say that the generators X
ij
i and Xj commute.
A finite dimensional linear space L with a commutator as a product on L
satisfying above conditions forms a Lie algebra.
One may show [129] that an nth order ODE can be reduced with m
n
Lie point symmetries, which are generated by L, to an ODE of order n − m
(or to an algebraic equation if n = m). The considered differential equation
is written in terms of the differential invariants of each generator, it means
the ODE can be written in terms of functions that are invariant under all of
its symmetry generators.
One should mention [129] that if X1 and X2 generate Lie point symmetries,
then so does [X1, X2]. It can be used in order to find more Lie symmetries of
the differential equation.
a.4
l i e p o i n t s y m m e t r i e s o f p d e ’ s
Finding Lie point symmetries of partial differential equations (PDE’s) is a
very similar procedure as the case of ODE’s. Due to that fact, we will shortly
give basic notions with necessary formulas for the simplest case, it means
we are going to consider PDE’s with one dependent variable u and two
independent ones, t and x.
A point transformation [129, 128] is a diffeomorphism
T :
x, t, u(x, t) → ˜x x, t, u(x, t) , ˜t x, t, u(x, t) , ˜
u x, t, u(x, t)
which maps the surface u = u(x, t) into
˜x = ˜x x, t, u(x, t) ,
˜t = ˜t x, t, u(x, t) ,
˜u = ˜u x, t, u(x, t) .
If H(x, t, u, ux, ut, ..., uσ) = uσ − ω(x, t, u, ux, ut, ...) = 0 is an nth order PDE,
where uσ is one of the nth order derivatives of u and ω is independent of
uσ, then the point transformation T is its point symmetry if
H( ˜x, ˜t, ˜
u, ˜
u ˜x, ˜u˜t, ...) = 0 when H(x, t, u, ux, ut, ...) = 0 holds.
(361)
As for ODE’s, we are looking for one-parameter Lie groups of point symme-
tries [129], it means, one searches for point symmetries that have the form
˜x = x + ξ(x, t, u) + O( 2),
(362)
˜t = t + τ(x, t, u) + O( 2),
(363)
˜u = u + η(x, t, u) + O( 2),
(364)

94
l i e s y m m e t r y m e t h o d
with the infinitesimal generator
X = ξ∂x + τ∂t + η∂u.
(365)
The first two prolongations of the above generator are
X(1) = X + η(x)∂u + η(t)∂
,
(366)
,x
u,t
X(2) = X(1) + η(xx)∂u
+ η(xt)∂
+ η(tt)∂
(367)
,xx
u,xt
u,tt
with long expressions for η(ij...)
η(x) = η,x + (η,u − ξ,x)u,x − τ,xu,t − ξ,uu2,x − τ,uu,xu,t,
(368)
η(t) = η,t − ξ,tu,x + (η,u − τ,t)u,t − ξ,uu,xu,t − τ,uu2,t,
(369)
η(xx) = η,xx + (2η,xu − ξ,xx)u,x − τ,xxu,t + (η,uu − 2ξ,xu)u2,x
− 2τ,xuu,xu,t − ξ,uuu3,x − τ,uuu2,xu,t + (η,u − 2ξ,x)u,xx
− 2τ,xu,xt − 3ξ,uu,xu,xx − τ,uu,tu,xx − 2τ,uu,xu,xt,
(370)
η(xt) = η,xt + (η,tu − ξ,xt)u,x + (η,xu − τ,xt)u,t − η,tuu2,x
+ (η,uu − ξ,xu − τ,tu)u,xu,t − τ,xuu2,t − ξ,uuu2,xu,t − τ,uuu,xu2,t
− ξ,tu,xx − ξ,uu,tu,xx + (η,u − ξ,x − τ,t)u,xt − 2ξ,uu,xu,xt
− 2τ,uu,tu,xt − τ,xu,tt − τ,uu,xu,tt,
(371)
η(tt) = η,tt − ξ,ttu,x + (2η,tu − τ,tt)u,t − 2ξ,tuu,xu,t
+ (η,uu − 2τ,tu)u2,t − ξ,uuu,xu2,t − τ,uuu3,t − 2ξ,tu,xt
− 2ξ,uu,tu,xt + (η,u − 2τ,t)u,tt − ξ,uu,xu,tt − 3τ,uu,tu,tt.
(372)
For higher terms and more general case there exist recurrence formulas [128]
but one should use some computer algebra.
The linearized symmetry conditions is obtained when we differentiate the
symmetry condition (361) with respect to
at
= 0 so one has
X(n)H(x, t, u, ux, ut, ..., uσ) ≡ 0,
modH(x, t, u, ux, ut, ..., uσ) = 0.
(373)
The above condition gives, after eliminating uσ, a linear system of determin-
ing equations for ξ, τ, and η.
Assuming that we have already found a Lie point symmetry of a PDE
H(x, t, u, u,x, ...) = 0 one may use Lie invariant method as it was done for
ODE’s. The difference is that one reduces a number of variables instead of
reducing order of differential equation.
a.5
h a n d f u l o f u s e f u l t h e o r e m s
We would like to give a few extra notions and theorems which are very
helpful in the case when one applies Lie symmetries method to considered

A.5 handful of useful theorems
95
problems. It has been shown [121] that when one deals with differential
equations derived from a Lagrangian, one may relate Lie symmetries with
conformal algebra of a metric of a Riemannian space which is a phase space
of the physical system.
Let us introduce a conformal Killing vector (CKV) of a metric Gij:
Definition 4 A vector field ui is a conformal Killing vector if it satisfies
LuGij = 2ψGij,
(374)
where Lu is a Lie derivative with respect to the vector field ui and ψ is called a
conformal factor.
We will say that ui is
• a Killing vector if ψ = 0,
• a homothetic vector if ψ,i = 0,
• a special conformal Killing vector if ψ;ij = 0,
• a proper conformal Killing vector if ψ;ij = 0.
Two metrics are called conformally related, it means one has the relation
¯
Gij = N2Gij,
N2 being a conformal factor. Moreover, if ui is a CKV of the metric ¯
Gij then
it is also a CKV of the conformally related metric Gij with the conformal
factor ψ defined as
ψ = ¯
ψN2 − NN,iui.
Let us again consider the action (337) with the Lagrangian of the form
1
L(qi, ˙qi) =
Gij ˙qi ˙qj − V(qk)
(375)
2
which is a Lagrangian of a particle which moves under the action of the po-
tential V(qk) in a Riemannian space with the metric Gij. The dot represents
a derivative with respect to time t which is a parameter of a curve along
which the particle moves. We will perform two transformations: the first one
is a coordinate transformation of the form
dτ = N2(qi)dt
(376)
with the τ-derivative denoted from now on as a prime . The next one is
a conformal transformation of the metric Gij = N−2 ¯
Gij. Defining a new
potential ¯
V(qk) = N−2(qk)V(xk) one gets that the new Lagrangian
˜
1
L(qi, q i) =
¯
Gijq iq j − ¯
V(qk)
(377)
2

96
l i e s y m m e t r y m e t h o d
has the same form as the original one (375). We will say that such La-
grangians are conformally related. There exists a theorem [123] which is
very useful in the case of cosmology:
Theorem 6 The Euler-Lagrange equations for two conformal Lagrangians trans-
form covariantly under the conformal transformation relating the Lagrangians if
and only if the Hamiltonian vanishes.
The equations of motion coming from the Lagrangians L in the variables
(t, qi) and ˜L in the variables (τ, qi) are of the same form. In the other words,
it results from the above theorem that physical systems with vanishing en-
ergy have conformally invariant equations of motion. In the case of FRLW
cosmology, the Hamiltonian of the considered system is the (0, 0) Einstein
equation being also a constraint. The more detailed discussion on the FRLW
cosmology and also scalar field cosmology is given in [123].
There are two another important results concerning conformally related
metrics and Lagrangians. If one considers Noether symmetries of the La-
grangian (375), they can be obtained [121] from the homothetic algebra of
the metric Gij. The same result can be applied to the Lagrangian ˜L and the
metric ¯
Gij. One should also mention that the conformal algebras of the met-
rics Gij and ¯
Gij are spanned by the same conformal Killing vectors [185]
with subalgebras of homothetic and Killing vectors different for each metric.
Let us now consider a Klein - Gordon equation
∇w = V(qi)w,
(378)
where ∇ is the Laplace operator of the Riemannian space with metric Gij
having the following form
1
∂
∂
∇w =
|G|Gij
w,
(379)
|G| ∂qi
∂qj
G being the determinant and Gij the inverse of the metric Gij. It was shown
[186, 124] that there exists a relation between Lie point symmetries of Klein
- Gordon equation and conformal algebra:
Theorem 7 The Lie point symmetries of Klein - Gordon equation (378) are gener-
ated from the conformal Killing vectors of the metric Gij which defines the Laplace
operator in the following way:
• for the dimension of the Riemannian space n > 2 the generic Lie symmetry
vector is
2 − n
X = ui(qk)∂i +
ψ(qk)w + aow + b(qk)∂w
(380)
n

A.5 handful of useful theorems
97
where ui is a CKV with conformal factor ψ(qk), the function b(qk) is a solu-
tion of the K-G equation (378). Moreover, the following condition is satisfied
for the potential V(qk):
2 − n
ukV,k + 2ψV −
∇ψ = 0;
(381)
n
• for n = 2 the generic Lie symmetry vector is
X = ui(qk)∂i + aow + b(qk)∂w
(382)
where ui is a CKV with conformal factor ψ(qk), the function b(qk) is a solu-
tion of the K-G equation (378). Moreover, the following condition is satisfied
for the potential V(qk):
ukV,k + 2ψV = 0;
(383)
The above theorem allows us to construct Lie point symmetries of Klein -
Gordon equations from known conformal algebras and to find an unknown
potential function appearing in (378) without solving determining equations.
It is extremely useful in Extended Theories of Gravity when one deals with
not determined actions of a theory: if one is able to transform the action into
scalar - tensor action, it is possible to find the Lagrangian due to the fact that
we may express unknown parts by the potential (for example f(R) gravity in
metric or Palatini formalism, Hybrid Gravity etc.).
Let us consider a PDE of the form H(x, t, u, ux, ut, ..., uσ). Applying a Lie
symmetry to the considered PDE gives us a new differential equation ˜
H
which is different than H. It may happen that it also admits Lie symmetries
that are not symmetries of the original equation. It has been proved [187, 188]
that
Theorem 8 If two Lie point symmetries X1, X2 of a PDE
H(x, t, u, ux, ut, ..., uσ) = 0
commute as
[X1, X2] = cX1, c is a constant,
(384)
then the reduction variables defined by X1 will reduce X2 to a point symmetry of the
PDE (called H1, say) obtained from H via these variables. However, the variables
defined by X2 reduce X1 to an expression that has no relevance for the PDE (called
H2, say) obtained from H via these reduction variables.


Λ C D M M O D E L A S A 2 D D Y N A M I C A L S Y S T E M O F T H E
B
N E W T O N I A N T Y P E
Dynamical systems theory is another approach that we use for an exami-
nation of cosmological models. In contrast to the Lie symmetries method
described in the Chapter A, we are interested in the evolutionary behav-
ior of the Universe, that is, we would like to get to know special points of
the evolution such as cosmological singularities or steady states instead of
looking for exact solutions of given systems [189]. The another reason for
applying dynamical systems approach are difficulties in finding solutions of
differential equations that describe cosmological models. It often happens in
modified cosmological models that exact solutions are impossible to obtain
because complicated equations appear. Such analysis provides an interesting
approach to theoretical cosmology: one may examine the Universe’s evolu-
tionary paths in a phase plane. Many authors showed that one may treat the
whole Universe as a fictious point particle moving in a one-dimensional po-
tential well (see for instance [72, 190, 191, 10, 192, 193, 194]). Due to that fact,
the considered evolution of the system reduces to a simple 2-dimensional
dynamical system of the Newtonian type. The evolution for all admissible
initial conditions is represented by trajectories in a phase space [25], that is,
the considered potential function gives us full information about the dynam-
ics [81].
We would like to briefly give basic notions on phase portraits and critical
points. Moreover, we depict the method for the standard model of cosmol-
ogy, that is, ΛCDM model, as a simple example.
b.1
p h a s e p o r t r a i t s o f l i n e a r s y s t e m s i n R2
Let us briefly discuss simple examples of phase portraits of linear systems
in 2-dimensional vector space R2. We will consider the linear system of the
form
˙x = Ax
(385)
where x ∈ R2 is a vector field while A is a 2 × 2 matrix. One may reduce the
system (385) to an uncoupled linear system by the diagonalization procedure
˙x = Bx,
B = P −1 AP
(386)
99

100
Λcdm model as a 2d dynamical system of the newtonian type
where P−1 AP = diag[λ1 , λ2 ], P is a matrix consisting of generalized eigen-
vectors of A and λi , i = {1, 2}, stand for eigenvalue of the matrix A. One
may generalize the problem to the n-dimensional system (see for example
[195]). Let us assume that the form of the matrix B is one of the following
possibilities
λ
0
λ
1
a
−b
B =
, B =
, B =
.
(387)
0
µ
0
λ
b
a
Then, one may use the fundamental theorem of linear systems:
Theorem 9 Let B be an n × n matrix. Then for a given x0 ∈ Rn, the initial value
problem
˙x = Bx,
(388)
x(0) = x0
(389)
has a unique solution given by
˙x = eBtx0,
(390)
where
∞ Bktk
eBt =
k!
k=0
is a n × n matrix which can be computed in terms of the eigenvalues and
eigenvectors of B. It can be showed [195, 196] that the solution of the (386)
with the initial condition (389) is
eλt
0
x(t) =
x0,
x(t) = eλt 1 t x0,
0
eµt
0
1
x(t) = eat cos bt − sin bt x0,
sin bt
cos bt
respectively.
Due to that solutions one may draw different types of phase portraits with
respect to the eigenvalues of the matrices. We will draw phase portraits of
the linear system (386); phase portraits of the linear system (385) is obtained
from the drawn ones for (386) under the linear transformation of coordinates
x = Py.
The first case
λ
0
B =
(391)
0
µ
includes saddle point at the origin (see the figure 10) for λ < 0 < µ. The
arrows are reversed when µ < 0 < λ. Considering the matrix A, if it has two

B.1 phase portraits of linear systems in R2
101
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 10: Phase portrait of the system ˙x = −x, ˙y = y. The equilibrium point (crit-
ical point of the system, it means ˙x = ˙y = 0) at the origin is called a
saddle point. As λ < 0, solutions along the line y = 0 decay to 0 (sta-
ble line) while µ > 0 corresponds to the growing solutions along x = 0
(unstable line).
real eigenvalues of opposite sign, λ < 0 < µ, then the phase portrait of th
system (385) is linearly equivalent to the phase portrait 10: it is obtained by a
linear transformation of coordinates. Separatrices of the system are the four
non-zero trajectories (solution curves) approaching the equilibrium point at
the origin as t → ±∞.
If one deals with matrices of the forms
λ
0
λ
1
B =
,
or B =
(392)
0
µ
0
λ
with λ
µ < 0 for the first one and for λ < 0 in the case of the second matrix,
the phase portraits are shown in the figures 11, 12, 13. The origin is a stable
node in each of these cases; the case λ = µ is called a proper node (Fig. 11)
while in the two other cases (Fig. 12 and Fig. 13) one deals with improper
nodes. Moreover, one has the arrows in the pictures 11, 12, 13 reversed if
λ
µ > 0 or if λ > 0 and the origins are unstable nodes. Let us notice that
the stability of a node is given by the sign of the eigenvalues, that is, the
node is stable if λ
µ < 0 and unstable if λ
µ > 0.

102
Λcdm model as a 2d dynamical system of the newtonian type
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 11: Phase portrait of the system ˙x = −x, ˙y = −y, that is, λ = µ < 0. The
equilibrium point is a stable node at the origin and in that case it is called
a proper node. If λ = µ > 0, the arrows are reversed and the origin is an
unstable node.
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 12: Phase portrait of the system ˙x = −3x, ˙y = −y, that is, λ < µ < 0.
The equilibrium point is a stable node at the origin and in that case it is
called a improper node. If λ > µ > 0, the arrows are reversed and the
origin is an unstable node.

B.1 phase portraits of linear systems in R2
103
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 13: Phase portrait of the system ˙x = −x + y, ˙y = −y, that is, λ < 0. The
equilibrium point is a stable node at the origin and in that case it is called
a improper node. If λ > 0, the arrows are reversed and the origin is an
unstable node.
Another case includes a pair of complex conjugate eigenvalues of the ma-
trix A with nonzero real part. The diagonal matrix B of the matric A is then
a
−b
B =
with
a < 0.
(393)
b
a
The phase portrait of the system (385) for b > 0 (counterclockwise direction)
is drawn in the figure 14. The clockwise direction happens when b < 0. The
origin is a stable focus; it will be unstable, that is, the trajectories will spiral
away from the origin (with increasing t) if a > 0.
The last case refers to
0
−b
B =
.
(394)
b
0
We say that the system (386) has a center in the origin (see the figure 17
for b > 0). It happens when the matrix A has a pair of pure imaginary
complex conjugate eigenvalues λ± = ±ib. The trajectories lie on circles
|x(t)| = constant. If one or both of the eigenvalues of A is zero (det A = 0),
the origin is called a degenerate equilibrium point of (385).
Concluding, the linear system (385) has one of the following possibilities:
a saddle, a node, a focus or a center at the origin if the matrix A is similar to
one of the matrices B considered above, that is, its phase portrait is linearly
equivalent to one of the phase portraits of the linear system (386). One may

104
Λcdm model as a 2d dynamical system of the newtonian type
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 14: Phase portrait of the system ˙x = − 1 x − 3y, ˙y = 3x − 1 y, that is, λ
2
2
± =
a ± ib with a < 0 and b > 0. The equilibrium point is a stable focus at
the origin. If a > 0, the arrows are reversed and the origin is an unstable
focus.
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 15: Phase portrait of the system ˙x = −y, ˙y = x, that is, λ± = ±ib with b > 0
(counterclockwise direction). The system is said to have a center at the
origin. If b < 0, the arrows are reversed (clockwise direction).

B.1 phase portraits of linear systems in R2
105
easily determine a kind of an equilibrium point if det A = 0; for that purpose
let us recall a theorem [195]
Theorem 10 Let δ = det A is a determinant of the matrix A while τ = Tr A is its
trace. Considering the linear system (385) one says that
• The system (385) has a saddle point at the origin if δ < 0.
• If δ > 0 and τ2 − 4δ
0 then (385) has a node at the origin: it is stable if
τ < 0 and unstable if τ > 0.
• If δ > 0, τ2 − 4δ < 0, and τ = 0 then (385) has a focus at the origin which is
stable if τ < 0 and unstable if τ > 0.
• If δ > 0 and τ = 0 then (385) has a center at the origin.
Moreover, we will say that a stable node or focus of (385) is a sink of the
linear system while an unstable node or focus of (385) is called a source of
the linear system.
In the further considerations we will be interested in Newtonian equations
of motion
∂V
¨x = −
(395)
∂x
with the first integral
˙x2 + V(x) = E.
(396)
2
Such a system describes a unit-mass particle moving in a 1-dimensional
potential energy V(x) with energy level E on a half line x : x
0. It can be
reduced to the 2-dimensional Newtonian type dynamical system
˙x = y,
∂V
˙y = −
,
(397)
∂x
y2
E =
+ V(x).
(398)
2
The system’s matrix A after the linearization procedure becomes
0
1
A =
.
(399)
− ∂2V
0
∂x2
while the characteristic equation simply gives the eigenvalues
∂2V
λ± = ±
.
(400)
∂x2
In the following subsection we will show how the dynamical system ap-
proach may be used to examine cosmological models. We will focus on the
ΛCDM model which was briefly deiscussed in the Introduction 1.

106
Λcdm model as a 2d dynamical system of the newtonian type
b.2
l c d m m o d e l a s a d y na m i c a l s y s t e m
Let us recall the main ingredients of the ΛCDM model describing our Uni-
verse pretty well from radiation dominated epoch till nowadays accelerating
expansion. On the large scale it is isotropic and homogeneous - that feature
is described by the spatially flat (k = 0) FRLW metric (26) - and filled with
pressureless substance, that is, dust. Additionally, one introduces another
one possessing negative pressure, so-called cosmological constant Λ, in or-
der to explain the late time acceleration. The dynamics of the model consists
of the following equations (H = ˙a/a)
1
∂V
¨
a = − (ρ + 3p)a = −
,
(401)
6
∂a
˙ρ = −3H(ρ + p),
(402)
1
k
H2 =
ρ −
,
(403)
3
a2
where the first equation (Raychaudhuri equation) comes from the Einstein’s
field equations (j, j), j = 1, 2, 3 for the perfect fluid energy momentum ten-
sor (15), the second one is a result of Bianchi identity (conservation of the
energy-momentum tensor) while the last one is the first integral (Friedmann
equation) of the two first equations. Together with the equation of state
pi = ωiρi, i = m, Λ one finds that the potential is of the form V = − 1 a2ρ.
6
The energy density ρ consists of two fluids: dust (ωm = 0 concluding bary-
onic matter and cold dark matter) and cosmological constant (ωΛ = −1)
ρ = ρm + ρΛ = ρm,0a−3 + Λ
(404)
and therefore the potential is
1
V = − (ρm
6
,0a−1 + Λa2).
(405)
Let us remind that quantities labeled by the index 0 correspond to the
present epoch values. We have neglected the radiation density parameter as
it is very small today (Ωred ∼ 10−5). Having a look at the equations (401)
suggests that [197] one may interpret cosmological evolutionary paths of
ΛCDM model as a motion of a fictitious particle of unit mass. The motion
takes place in configuration space {a : a
0} in a one-dimensional poten-
tial parametrized by the scale factor a. The Universe accelerates when the
potential is a decreasing function of the scale factor (Fig. 16) while it decel-
erates when the potential grows. The extremum of the potential function
corresponds to the zero acceleration case (static universe).

B.2 lcdm model as a dynamical system
107
V a
a
0.2
0.4
0.6
0.8
1.0
0.5
1.0
1.5
Figure 16: The potential V(a) = − 1 (Ω
2
m,0a−1 + ΩΛ,0a2) of the ΛCDM model. In
this example we have used the approximated values Ωm,0 = 0.3, ΩΛ,0 =
0.7. The shaded domain E − V < 0, E being total energy of the system, is
forbidden for a classical particle.
1.0
0.5
0.0
x
0.5
1.0
0.0
0.2
0.4
0.6
0.8
1.0
.
Figure 17: The phase portrait of the ΛCDM model obtained from (406) and (407).
The thick line represents the flat model, it means the system with the
total energy E ∼ Ωk,0 = 0. The vertical line divides the trajectories into
decelerating (left) and accelerating (right) parts.

108
Λcdm model as a 2d dynamical system of the newtonian type
In order to obtain a 2-dimensional dynamical system describing the con-
sidered cosmological model (401) we need to replace all dimensional quan-
tities by dimensionless ones. We introduce density parameters as the values
Ωi,0 = ρi . The quantity H
3H2
0 is a present-day value of the Hubble’s function
0
equaled to 67.27 km [71]. Furthermore, we define a dimensionless scale fac-
sMpc
tor x = a measuring the value of a in the units of the present value a
a
0 and
0
the reparametrized cosmological time t → τ : dtH0 = dτ. Then we may
write:
dx = y,
(406)
dτ
dy
∂V
= −
,
(407)
dτ
∂x
y2 + V(x) = E
2
where now
1
1
V(x) = − (Ωm
Ωk
2
,0x−3 + ΩΛ,0)x2,
E = 2 ,0.
One should mention that the density parameters Ωi,0 are not independent.
They satisfy the constraint coming from H2 = 1 for a = 1 (as we assume that
H0
value for a present day). Hence, one has only one parameter to estimate, for
example ΩΛ,0 = 1 − Ωm,0.
The phase portrait of the above system is drawn in the picture 17. The
critical point of the system is a saddle point [astatic ∼ 0.6; 0] which repre-
sents the Einstein static universe - the extremum of the potential. A vertical
line passing through the saddle point divides each trajectory into two parts:
decelerating phase of the Universe (on the left from the critical point astatic)
and accelerating one (on the right from the saddle point). It also shows that
the model includes a singularity at the origin asing(t = 0) = 0.
The above example shows how the dynamical system theory may be used
for cosmological purposes. ΛCDM system is rather simple one while modi-
fied theories of gravity usually posses Friedmann evolutionary equations of
the form much more complicated than presented here. They are first order
ordinary non-linear differential equations on the scale factor a(t). Therefore,
considering a geometrical structure of a phase space may help us to under-
stand the evolution of a universe described by a model under consideration.
In order to perform such analysis, one needs to represent dynamics of cos-
mological models in terms of dynamical system theory. Phase diagrams will
allow to find critical points which correspond to extremes of the effective
potentials whose diagram will provide information about the velocity of cos-
mic expansion and classically forbidden regions.

B I B L I O G R A P H Y
[1] Albert Einstein. The field equations of gravitation. Sitzungsber. Preuss.
Akad. Wiss. Berlin (Math. Phys.) 844-847, 1915.
[2] Albert Einstein. The foundation of the general theory of relativity.
Annalen Phys. 49, 769-822, [Annalen Phys. 14, 517(2005)], 1916.
[3] Frank W Dyson, Arthur S Eddington, and Charles Davidson. A de-
termination of the deflection of light by the sun’s gravitational field,
from observations made at the total eclipse of may 29, 1919. Philosoph-
ical Transactions of the Royal Society of London A: Mathematical, Physical
and Engineering Sciences, 220(571-581):291–333, 1920.
[4] Robert V Pound and GA Rebka Jr. Gravitational red-shift in nuclear
resonance. Physical Review Letters, 3(9):439, 1959.
[5] Robert V Pound and GA Rebka Jr. Apparent weight of photons. Phys-
ical Review Letters, 4(7):337, 1960.
[6] Edwin Hubble. A relation between distance and radial velocity among
extra-galactic nebulae. Proceedings of the National Academy of Sciences,
15(3):168–173, 1929.
[7] Karl Schwarzschild. Über das gravitationsfeld eines massenpunktes
nach der einsteinschen theorie. Sitzungsberichte der Königlich Preußis-
chen Akademie der Wissenschaften (Berlin), 1916, Seite 189-196, 1:189–196,
1916.
[8] Karl Schwarzschild. On the gravitational field of a mass point accord-
ing to einstein’s theory. arXiv preprint physics/9905030, 1999.
[9] BP Abbott, Richard Abbott, TD Abbott, MR Abernathy, Fausto Acer-
nese, Kendall Ackley, Carl Adams, Thomas Adams, Paolo Addesso,
RX Adhikari, et al. Observation of gravitational waves from a binary
black hole merger. Physical review letters, 116(6):061102, 2016.
[10] Edmund J Copeland, Mohammad Sami, and Shinji Tsujikawa. Dy-
namics of dark energy. International Journal of Modern Physics D, 15(11):
1753–1935, 2006.
109

110
b i b l i o g r a p h y
[11] Dragan Huterer and Michael S Turner. Prospects for probing the dark
energy via supernova distance measurements. Physical Review D, 60
(8):081301, 1999.
[12] Peter AR Ade, N Aghanim, MIR Alves, C Armitage-Caplan, M Ar-
naud, M Ashdown, F Atrio-Barandela, J Aumont, H Aussel, C Bacci-
galupi, et al. Planck 2013 results. i. overview of products and scientific
results. Astronomy & Astrophysics, 571:A1, 2014.
[13] Salvatore Capozziello and Mariafelicia De Laurentis. Extended theo-
ries of gravity. Physics Reports, 509(4):167–321, 2011.
[14] Salvatore Capozziello and Valerio Faraoni. Beyond Einstein gravity: A
Survey of gravitational theories for cosmology and astrophysics, volume 170.
Springer Science and Business Media, 2010.
[15] Alexei A Starobinsky. A new type of isotropic cosmological models
without singularity. Physics Letters B, 91(1):99–102, 1980.
[16] Alan H Guth. Inflationary universe: A possible solution to the horizon
and flatness problems. Physical Review D, 23(2):347, 1981.
[17] Philip Bull, Yashar Akrami, Julian Adamek, Tessa Baker, Emilio Bellini,
Jose Beltrán Jiménez, Eloisa Bentivegna, Stefano Camera, Sébastien
Clesse, Jonathan H Davis, et al. Beyond lcdm: Problems, solutions,
and the road ahead. arXiv preprint arXiv:1512.05356, 2015.
[18] Chris Clarkson and Roy Maartens. Inhomogeneity and the founda-
tions of concordance cosmology. Classical and Quantum Gravity, 27(12):
124008, 2010.
[19] GFR Ellis, R Maartens, and SD Nel. The expansion of the universe.
Monthly Notices of the Royal Astronomical Society, 184(3):439–465, 1978.
[20] CM Will. Theory and experiment in gravitational physics, 1981.
[21] Antonio De Felice and Shinji Tsujikawa. f(r) theories. Living Rev. Rel,
13(3):1002–4928, 2010.
[22] Salvatore Capozziello, VF Cardone, and A Troisi. Dark energy and
dark matter as curvature effects? Journal of Cosmology and Astroparticle
Physics, 2006(08):001, 2006.
[23] Salvatore Capozziello, Vincenzo F Cardone, and Antonio Troisi. Low
surface brightness galaxy rotation curves in the low energy limit of rn
gravity: no need for dark matter? Monthly Notices of the Royal Astro-
nomical Society, 375(4):1423–1440, 2007.

b i b l i o g r a p h y
111
[24] Thomas P Sotiriou and Valerio Faraoni. f(r) theories of gravity. Reviews
of Modern Physics, 82(1):451, 2010.
[25] Andrzej Borowiec, Michał Kamionka, Aleksandra Kurek, and Marek
Szydłowski. Cosmic acceleration from modified gravity with palatini
formalism. Journal of Cosmology and Astroparticle Physics, 2012(02):027,
2012.
[26] Eanna E Flanagan. Palatini form of 1/r gravity. Physical review letters,
92(7):071101, 2004.
[27] Alberto Iglesias, Nemanja Kaloper, Antonio Padilla, and Minjoon Park.
How (not) to use the palatini formulation of scalar-tensor gravity. Phys-
ical Review D, 76(10):104001, 2007.
[28] Gonzalo J Olmo. Hydrogen atom in palatini theories of gravity. Physi-
cal Review D, 77(8):084021, 2008.
[29] Enrico Barausse, Thomas P Sotiriou, and John C Miller. Curvature sin-
gularities, tidal forces and the viability of palatini f (r) gravity. Classical
and Quantum Gravity, 25(10):105008, 2008.
[30] Gonzalo J Olmo. The gravity lagrangian according to solar system
experiments. Physical review letters, 95(26):261102, 2005.
[31] Thomas P Sotiriou. The nearly newtonian regime in non-linear theo-
ries of gravity. General Relativity and Gravitation, 38(9):1407–1417, 2006.
[32] Marco Ferraris, Mauro Francaviglia, and Igor Volovich. The universal-
ity of vacuum einstein equations with cosmological constant. Classical
and Quantum Gravity, 11(6):1505, 1994.
[33] Thomas P Sotiriou. f(r) gravity and scalar - tensor theory. Classical and
Quantum Gravity, 23(17):5117, 2006.
[34] Gonzalo J Olmo and Helios Sanchis-Alepuz. Hamiltonian formulation
of palatini f(r) theories à la brans-dicke theory. Physical Review D, 83
(10):104036, 2011.
[35] Gonzalo J Olmo, Helios Sanchis-Alepuz, and Swapnil Tripathi. Dy-
namical aspects of generalized palatini theories of gravity. Physical
Review D, 80(2):024013, 2009.
[36] Gonzalo J Olmo and Parampreet Singh. Covariant effective action for
loop quantum cosmology à palatini. Journal of Cosmology and Astropar-
ticle Physics, 2009(01):030, 2009.

112
b i b l i o g r a p h y
[37] KS Stelle. Renormalization of higher-derivative quantum gravity. Phys-
ical Review D, 16(4):953, 1977.
[38] DE Barraco, E Dominguez, and R Guibert. Conservation laws, symme-
try properties, and the equivalence principle in a class of alternative
theories of gravity. Physical Review D, 60(4):044012, 1999.
[39] Tomi Koivisto.
A note on covariant conservation of energy–
momentum in modified gravities. Classical and Quantum Gravity, 23
(12):4289, 2006.
[40] Salvatore Capozziello, Mariafelicia De Laurentis, M Francaviglia, and
S Mercadante. From dark energy and dark matter to dark metric. Foun-
dations of Physics, 39(10):1161–1176, 2009.
[41] S Capozziello, MF De Laurentis, L Fatibene, M Ferraris, and S Garruto.
Extended cosmologies. arXiv preprint arXiv:1509.08008, 2015.
[42] Lorenzo Fatibene and Mauro Francaviglia. Mathematical equivalence
vs. physical equivalence between extended theories of gravitations.
arXiv preprint arXiv:1302.2938, 2013.
[43] S Capozziello, L Fatibene, and S Garruto. Equivalence among frames
in extended gravity. arXiv preprint arXiv:1512.08535, 2015.
[44] L Fatibene, M Francaviglia, and G Magnano. On a characterization of
geodesic trajectories and gravitational motions. International Journal of
Geometric Methods in Modern Physics, 9(05):1220007, 2012.
[45] Albert Einstein, Anna Beck, and Peter Havas. The Swiss Years: Writing
1900-1909:... Princeton University Press, 1989.
[46] Charles W Misner, Kip S Thorne, and John Archibald Wheeler. Gravi-
tation. Macmillan, 1973.
[47] Gianluca Allemandi, Andrzej Borowiec, Mauro Francaviglia, and
Sergei D Odintsov. Dark energy dominance and cosmic acceleration
in first-order formalism. Physical Review D, 72(6):063505, 2005.
[48] Gianluca Allemandi, Andrzej Borowiec, and Mauro Francaviglia. Ac-
celerated cosmological models in first-order nonlinear gravity. Physical
Review D, 70(4):043524, 2004.
[49] Gianluca Allemandi, Andrzej Borowiec, and Mauro Francaviglia. Ac-
celerated cosmological models in ricci squared gravity. Physical Review
D, 70(10):103503, 2004.

b i b l i o g r a p h y
113
[50] Gianluca Allemandi, Monica Capone, Salvatore Capozziello, and
Mauro Francaviglia. Conformal aspects of the palatini approach in
extended theories of gravity. General Relativity and Gravitation, 38(1):
33–60, 2006.
[51] Valerio Faraoni and Edgard Gunzig. Einstein frame or jordan frame?
International journal of theoretical physics, 38(1):217–225, 1999.
[52] R Jackiw and AP Polychronakos. Fluid dynamical profiles and con-
stants of motion from d-branes. Communications in mathematical physics,
207(1):107–129, 1999.
[53] Naohisa Ogawa. Remark on the classical solution of the chaplygin gas
as d-branes. Physical Review D, 62(8):085023, 2000.
[54] Sergey Chaplygin. On gas jets. Sci. Mem. Moscow Univ. Math. Phys., 21
(1), 1904.
[55] Alexander Kamenshchik, Ugo Moschella, and Vincent Pasquier. An
alternative to quintessence. Physics Letters B, 511(2):265–268, 2001.
[56] MC Bento, O Bertolami, and AA Sen. Generalized chaplygin gas, accel-
erated expansion, and dark-energy-matter unification. Physical Review
D, 66(4):043507, 2002.
[57] Jianbo Lu.
Cosmology with a variable generalized chaplygin gas.
Physics Letters B, 680(5):404–410, 2009.
[58] Neven Bili´c, Gary B Tupper, and Raoul D Viollier. Unification of dark
matter and dark energy: the inhomogeneous chaplygin gas. Physics
Letters B, 535(1):17–21, 2002.
[59] VA Popov. Dark energy and dark matter unification via superfluid
chaplygin gas. Physics Letters B, 686(4):211–215, 2010.
[60] J Naji, B Pourhassan, and Ali R Amani. Effect of shear and bulk vis-
cosities on interacting modified chaplygin gas cosmology. International
Journal of Modern Physics D, 23(02):1450020, 2014.
[61] Gilberto M Kremer and Daniele SM Alves. Palatini approach to 1/r
gravity and its implications to the late universe. Physical Review D, 70
(2):023503, 2004.
[62] Vittorio Gorini, Alexander Kamenshchik, and Ugo Moschella. Can the
chaplygin gas be a plausible model for dark energy? Physical Review
D, 67(6):063509, 2003.

114
b i b l i o g r a p h y
[63] PP Avelino, K Bolejko, and GF Lewis. Nonlinear chaplygin gas cos-
mologies. Physical Review D, 89(10):103004, 2014.
[64] EO Kahya and B Pourhassan. The universe dominated by the extended
chaplygin gas. Modern Physics Letters A, 30(13):1550070, 2015.
[65] JC Fabris, HES Velten, C Ogouyandjou, and J Tossa. Ruling out the
modified chaplygin gas cosmologies. Physics Letters B, 694(4):289–293,
2011.
[66] Jens Hoppe. Supermembranes in four-dimensions. arXiv preprint hep-
th/9311059.
[67] R Jackiw and AP Polychronakos. Supersymmetric fluid mechanics.
Physical Review D, 62(8):085019, 2000.
[68] H. B. Benaoum. Accelerated universe from modi ed chaplygin gas and
tachyonic. arXiv preprint hep-th/0205140.
[69] Luis P Chimento. Extended tachyon field, chaplygin gas, and solvable
k-essence cosmologies. Physical Review D, 69(12):123517, 2004.
[70] Alexander Kamenshchik, Ugo Moschella, and Vincent Pasquier.
Chaplygin-like gas and branes in black hole bulks. Physics Letters B,
487(1):7–13, 2000.
[71] Planck Collaboration et al. Planck 2015 results. xiii. cosmological pa-
rameters. arXiv preprint arXiv:1502.01589, 2015.
[72] Andrzej Borowiec, Aleksander Stachowski, Marek Szydłowski, and
Aneta Wojnar. Inflationary cosmology with chaplygin gas in palatini
formalism. Journal of Cosmology and Astroparticle Physics, 2016(01):040,
2016.
[73] Marek Szydlowski, Aleksander Stachowski, Andrzej Borowiec, and
Aneta Wojnar. Do sewn singularities falsify the palatini cosmology?
arXiv preprint arXiv:1604.02632, 2015.
[74] N Suzuki, D Rubin, C Lidman, G Aldering, R Amanullah, K Barbary,
LF Barrientos, J Botyanszki, M Brodwin, N Connolly, et al. The hub-
ble space telescope cluster supernova survey. v. improving the dark-
energy constraints above z> 1 and building an early-type-hosted su-
pernova samplebased. The Astrophysical Journal, 746(1):85, 2012.
[75] Nicholas Metropolis, Arianna W Rosenbluth, Marshall N Rosenbluth,
Augusta H Teller, and Edward Teller. Equation of state calculations

b i b l i o g r a p h y
115
by fast computing machines. The journal of chemical physics, 21(6):1087–
1092, 1953.
[76] W Keith Hastings.
Monte carlo sampling methods using markov
chains and their applications. Biometrika, 57(1):97–109, 1970.
[77] Gideon Schwarz et al. Estimating the dimension of a model. The annals
of statistics, 6(2):461–464, 1978.
[78] Robert E Kass and Adrian E Raftery. Bayes factors. Journal of the
american statistical association, 90(430):773–795, 1995.
[79] Shin’ichi Nojiri, Sergei D Odintsov, and Shinji Tsujikawa. Properties of
singularities in the (phantom) dark energy universe. Physical Review
D, 71(6):063004, 2005.
[80] Parampreet Singh and Francesca Vidotto. Exotic singularities and spa-
tially curved loop quantum cosmology. Physical Review D, 83(6):064027,
2011.
[81] Marek Szydłowski. Cosmological zoo — accelerating models with
dark energy. Journal of Cosmology and Astroparticle Physics, 2007(09):
007, 2007.
[82] S Nojiri, SD Odintsov, and VK Oikonomou. Singular inflation from
generalized equation of state fluids. Physics Letters B, 747:310–320,
2015.
[83] SD Odintsov and VK Oikonomou. Singular inflationary universe from
f(r) gravity. Physical Review D, 92(12):124024, 2015.
[84] N. N. Bautin and eds. I. A. Leontovich. Methods and Techniques for
Qualitative Analysis of Dynamical Systems on the Plane, volume 1. Nauka,
Moscow [In Russian], 1976.
[85] Ramón Herrera, Marco Olivares, and Nelson Videla. Intermediate in-
flation on the brane and warped dgp models. The European Physical
Journal C, 73(6):1–9, 2013.
[86] John D Barrow and Alexander AH Graham. Singular inflation. Physical
Review D, 91(8):083513, 2015.
[87] Claus Kiefer. On the avoidance of classical singularities in quantum
cosmology. In Journal of Physics: Conference Series, volume 222, page
012049. IOP Publishing, 2010.

116
b i b l i o g r a p h y
[88] Tiberiu Harko, Tomi S Koivisto, Francisco SN Lobo, and Gonzalo J
Olmo. Metric-palatini gravity unifying local constraints and late-time
cosmic acceleration. Physical Review D, 85(8):084016, 2012.
[89] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Hybrid metric-palatini gravity. Universe, 1
(2):199–238, 2015.
[90] Salvatore Capozziello, Tiberiu Harko, Francisco SN Lobo, Gonzalo J
Olmo, and Stefano Vignolo. The cauchy problem in hybrid metric-
palatini f(x)-gravity. International Journal of Geometric Methods in Modern
Physics, 11(05):1450042, 2014.
[91] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Wormholes supported by hybrid metric-
palatini gravity. Physical Review D, 86(12):127504, 2012.
[92] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Cosmology of hybrid metric-palatini f
(x)-gravity. Journal of Cosmology and Astroparticle Physics, 2013(04):011,
2013.
[93] Christian G Böhmer, Francisco SN Lobo, and Nicola Tamanini. Ein-
stein static universe in hybrid metric-palatini gravity. Physical Review
D, 88(10):104019, 2013.
[94] Nelson A Lima. Dynamics of linear perturbations in the hybrid metric-
palatini gravity. Physical Review D, 89(8):083527, 2014.
[95] Nelson A Lima, Vanessa Smer-Barreto, and Lucas Lombriser. Con-
straints on decaying early modified gravity from cosmological obser-
vations. arXiv preprint arXiv:1603.05239, 2016.
[96] Sante Carloni, Tomi Koivisto, and Francisco SN Lobo. Dynamical sys-
tem analysis of hybrid metric-palatini cosmologies. Physical Review D,
92(6):064035, 2015.
[97] Tahereh Azizi and Najibe Borhani. Thermodynamics in hybrid metric-
palatini gravity. Astrophysics and Space Science, 357(2):1–9, 2015.
[98] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. The virial theorem and the dark matter
problem in hybrid metric-palatini gravity. Journal of Cosmology and
Astroparticle Physics, 2013(07):024, 2013.

b i b l i o g r a p h y
117
[99] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Galactic rotation curves in hybrid metric-
palatini gravity. Astroparticle Physics, 50:65–75, 2013.
[100] D Borka, S Capozziello, P Jovanovi´c, and V Borka Jovanovi´c. Probing
hybrid modified gravity by stellar motion around galactic centre. arXiv
preprint arXiv:1504.07832, 2015.
[101] Qi-Ming Fu, Li Zhao, and Yu-Xiao Liu. Hybrid metric-palatini brane
system. arXiv preprint arXiv:1601.06546, 2016.
[102] Nicola Tamanini and Christian G Boehmer. Generalized hybrid metric-
palatini gravity. Physical Review D, 87(8):084031, 2013.
[103] Tomi S Koivisto and Nicola Tamanini. Ghosts in pure and hybrid
formalisms of gravity theories: a unified analysis. Physical Review D,
87(10):104030, 2013.
[104] Andrzej Borowiec, Salvatore Capozziello, Mariafelicia De Laurentis,
Francisco SN Lobo, Andronikos Paliathanasis, Mariacristina Paolella,
and Aneta Wojnar. Invariant solutions and noether symmetries in hy-
brid gravity. Physical Review D, 91(2):023517, 2015.
[105] A Paliathanasis, L Karpathopoulos, A Wojnar, and S Capozziello.
Wheeler–dewitt equation and lie symmetries in bianchi scalar-field cos-
mology. The European Physical Journal C, 76(4):1–14, 2016.
[106] Mariusz P Dabrowski, Janusz Garecki, and David B Blaschke. Confor-
mal transformations and conformal invariance in gravitation. Annalen
der Physik, 18(1):13–32, 2009.
[107] Gonzalo J Olmo. Palatini approach to modified gravity: f(r) theories
and beyond. International Journal of Modern Physics D, 20(04):413–462,
2011.
[108] Salvatore Capozziello and Antonio De Felice. f(r) cosmology from
noether’s symmetry. Journal of Cosmology and Astroparticle Physics, 2008
(08):016, 2008.
[109] Salvatore Capozziello, Ester Piedipalumbo, Claudio Rubano, and
Paolo Scudellaro.
Noether symmetry approach in phantom
quintessence cosmology. Physical Review D, 80(10):104030, 2009.
[110] Y Kucukakca and U Camci. Noether gauge symmetry for f(r) gravity
in palatini formalism. Astrophysics and Space Science, 338(1):211–216,
2012.

118
b i b l i o g r a p h y
[111] Mahmood Roshan and Fatimah Shojai. Palatini f(r) cosmology and
noether symmetry. Physics Letters B, 668(3):238–240, 2008.
[112] Yi Zhang, Yun-gui Gong, and Zong-Hong Zhu. Noether symmetry
approach in multiple scalar fields scenario. Physics Letters B, 688(1):
13–20, 2010.
[113] Babak Vakili. Noether symmetry in f(r) cosmology. Physics Letters B,
664(1):16–20, 2008.
[114] Babak Vakili. Noether symmetric f(r) quantum cosmology and its clas-
sical correlations. Physics Letters B, 669(3):206–211, 2008.
[115] S Capozziello and Gen Lambiase. Selection rules in minisuperspace
quantum cosmology. General Relativity and Gravitation, 32(4):673–696,
2000.
[116] Richard Arnowitt, Stanley Deser, and Charles W Misner. Dynamical
structure and definition of energy in general relativity. Physical Review,
116(5):1322, 1959.
[117] Claus Kiefer. Quantum Gravity. Oxford University Press, New York,
2007. ISBN 9780199212521.
[118] Eric Gourgoulhon. 3+1 formalism in general relativity: bases of numerical
relativity, volume 846. Springer Science & Business Media, 2012.
[119] Salvatore Capozziello, Mariafelicia De Laurentis, and Sergei D
Odintsov. Hamiltonian dynamics and noether symmetries in extended
gravity cosmology. The European Physical Journal C, 72(7):1–21, 2012.
[120] JB Hartle. Gravitation in astrophysics (eds) b carter and jb hartle, 1986.
[121] Michael Tsamparlis and Andronikos Paliathanasis. Two-dimensional
dynamical systems which admit lie and noether symmetries. Journal
of Physics A: Mathematical and Theoretical, 44(17):175202, 2011.
[122] Andronikos Paliathanasis, Michael Tsamparlis, Spyros Basilakos, and
Salvatore Capozziello. Scalar-tensor gravity cosmology: Noether sym-
metries and analytical solutions. Physical Review D, 89(6):063532, 2014.
[123] Michael Tsamparlis, Andronikos Paliathanasis, Spyros Basilakos, and
Salvatore Capozziello. Conformally related metrics and lagrangians
and their physical interpretation in cosmology. General Relativity and
Gravitation, 45(10):2003–2022, 2013.

b i b l i o g r a p h y
119
[124] Andronikos Paliathanasis and Michael Tsamparlis. The geometric ori-
gin of lie point symmetries of the schrödinger and the klein–gordon
equations. International Journal of Geometric Methods in Modern Physics,
11(04):1450037, 2014.
[125] Paul Adrien Maurice Dirac. General theory of relativity. Princeton Uni-
versity Press, 1996.
[126] Hans-Juergen Matschull. Dirac’s canonical quantization programme.
arXiv preprint quant-ph/9606031, 1996.
[127] Bryce Seligman DeWitt and Neill Graham. The many worlds interpreta-
tion of quantum mechanics. Princeton University Press, 2015.
[128] Hans Stephani and Malcolm MacCallum. Differential equations: their
solution using symmetries. Cambridge University Press, 1989.
[129] Peter E. Hydon. Symmetry Methods for Differential Equations: A Begin-
ner’s Guide. Cambridge University Press, New York, USA, 1st edition,
2000.
[130] PGL Leach. The complete symmetry group of the one-dimensional
time-dependent harmonic oscillator. Journal of Mathematical Physics, 21
(2):300–304, 1980.
[131] Barbara Abraham-Shrauner, Keshlan S Govinder, and Daniel J Arrigo.
Type-ii hidden symmetries of the linear 2d and 3d wave equations.
Journal of Physics A: Mathematical and General, 39(20):5739, 2006.
[132] Andronikos Paliathanasis and Michael Tsamparlis. The reduction of
the laplace equation in certain riemannian spaces and the resulting
type ii hidden symmetries. Journal of Geometry and Physics, 76:107–123,
2014.
[133] James B Hartle and Stephen W Hawking. Wave function of the uni-
verse. Physical Review D, 28(12):2960, 1983.
[134] Alexander Vilenkin. Creation of universes from nothing. Physics Letters
B, 117(1):25–28, 1982.
[135] Alexander Vilenkin. Quantum creation of universes. Physical Review
D, 30(2):509, 1984.
[136] Salvatore Capozziello, Tiberiu Harko, Francisco SN Lobo, and Gon-
zalo J Olmo. Hybrid modified gravity unifying local tests, galactic
dynamics and late-time cosmic acceleration. International Journal of
Modern Physics D, 22(12):1342006, 2013.

120
b i b l i o g r a p h y
[137] Carl Brans and Robert H Dicke. Mach’s principle and a relativistic
theory of gravitation. Physical Review, 124(3):925, 1961.
[138] Theodor Kaluza. Zum unitätsproblem der physik. Sitzungsber. Preuss.
Akad. Wiss. Berlin.(Math. Phys.), 1921(966972):45, 1921.
[139] Oskar Klein. Quantentheorie und fünfdimensionale relativitätstheorie.
Zeitschrift für Physik, 37(12):895–906, 1926.
[140] Oskar Klein. The atomicity of electricity as a quantum theory law.
Nature, 118:516, 1926.
[141] LL Williams. Field equations and lagrangian for the kaluza metric
evaluated with tensor algebra software. Journal of Gravity, 2015, 2015.
[142] Valerio Faraoni. Cosmology in scalar-tensor gravity, volume 139. Springer
Science & Business Media, 2004.
[143] Salvatore Capozziello, Giuseppe Marmo, Claudio Rubano, and Paolo
Scudellaro. Nöther symmetries in bianchi universes. International jour-
nal of modern physics D, 6(04):491–503, 1997.
[144] John D Barrow. Why the universe is not anisotropic. Physical Review
D, 51(6):3113, 1995.
[145] Tony Rothman and GFR Ellis. Can inflation occur in anisotropic cos-
mologies? Physics Letters B, 180(1):19–24, 1986.
[146] M Demianski, R De Ritis, C Rubano, and P Scudellaro. Scalar fields
and anisotropy in cosmological models. Physical Review D, 46(4):1391,
1992.
[147] Andrei D Linde. A new inflationary universe scenario: a possible so-
lution of the horizon, flatness, homogeneity, isotropy and primordial
monopole problems. Physics Letters B, 108(6):389–393, 1982.
[148] Larry H Ford. Cosmological-constant damping by unstable scalar
fields. Physical Review D, 35(8):2339, 1987.
[149] Michael P Ryan and Lawrence C Shepley. Homogeneous relativistic cos-
mologies. Princeton University Press, 2015.
[150] Michael Tsamparlis and Andronikos Paliathanasis. The geometric na-
ture of lie and noether symmetries. General Relativity and Gravitation,
43(6):1861–1881, 2011.

b i b l i o g r a p h y
121
[151] Charles W Misner. Quantum cosmology. i. Physical Review, 186(5):1319,
1969.
[152] Asim Orhan Barut and Ryszard Raczka. Theory of group representations
and applications, volume 2. World Scientific, 1986.
[153] Salvatore Capozziello, Mariafelicia De Laurentis, and Sergei D
Odintsov. Hamiltonian dynamics and noether symmetries in extended
gravity cosmology. The European Physical Journal C, 72(7):1–21, 2012.
[154] David Bohm. A suggested interpretation of the quantum theory in
terms of" hidden" variables. i. Physical Review, 85(2):166, 1952.
[155] David Bohm. A suggested interpretation of the quantum theory in
terms of" hidden" variables. ii. Physical Review, 85(2):180, 1952.
[156] PB Demorest, Tim Pennucci, SM Ransom, MSE Roberts, and JWT Hes-
sels. A two-solar-mass neutron star measured using shapiro delay.
Nature, 467(7319):1081–1083, 2010.
[157] Meredith L Rawls, Jerome A Orosz, Jeffrey E McClintock, Manuel AP
Torres, Charles D Bailyn, and Michelle M Buxton. Refined neutron star
mass determinations for six eclipsing x-ray pulsar binariesthis paper
includes data gathered with the 6.5 m magellan telescopes located at
las campanas observatory, chile. The Astrophysical Journal, 730(1):25,
2011.
[158] MH Van Kerkwijk, RP Breton, and SR Kulkarni. Evidence for a mas-
sive neutron star from a radial-velocity study of the companion to the
black-widow pulsar psr b1957+ 20. The Astrophysical Journal, 728(2):95,
2011.
[159] Artyom V Astashenok, Salvatore Capozziello, and Sergei D Odintsov.
Magnetic neutron stars in f(r) gravity. Astrophysics and Space Science,
355(2):333–341, 2015.
[160] Artyom V Astashenok, Salvatore Capozziello, and Sergei D Odintsov.
Maximal neutron star mass and the resolution of the hyperon puzzle
in modified gravity. Physical Review D, 89(10):103509, 2014.
[161] Artyom V Astashenok, Salvatore Capozziello, and Sergei D Odintsov.
Extreme neutron stars from extended theories of gravity. Journal of
Cosmology and Astroparticle Physics, 2015(01):001, 2015.
[162] Kazım Yavuz Ek¸si, Can Güngör, and Murat Metehan Türko ˘glu. What
does a measurement of mass and/or radius of a neutron star constrain:
Equation of state or gravity? Physical Review D, 89(6):063003, 2014.

122
b i b l i o g r a p h y
[163] Emanuele Berti, Enrico Barausse, Vitor Cardoso, Leonardo Gualtieri,
Paolo Pani, Ulrich Sperhake, Leo C Stein, Norbert Wex, Kent Yagi,
Tessa Baker, et al. Testing general relativity with present and future as-
trophysical observations. Classical and Quantum Gravity, 32(24):243001,
2015.
[164] AM Oliveira, HES Velten, JC Fabris, and L Casarini. Neutron stars in
rastall gravity. Physical Review D, 92(4):044020, 2015.
[165] Carlos Palenzuela and Steve Liebling. Constraining scalar-tensor the-
ories of gravity from the most massive neutron stars. arXiv preprint
arXiv:1510.03471, 2015.
[166] Adolfo Cisterna, Térence Delsate, and Massimiliano Rinaldi. Neutron
stars in general second order scalar-tensor theory: The case of nonmin-
imal derivative coupling. Physical Review D, 92(4):044050, 2015.
[167] Adolfo Cisterna, Térence Delsate, Ludovic Ducobu, and Massimiliano
Rinaldi. Slowly rotating neutron stars in the nonminimal derivative
coupling sector of horndeski gravity. Physical Review D, 93(8):084046,
2016.
[168] Aneta Wojnar and Hermano Velten. Equilibrium and stability of rela-
tivistic stars in extended theories of gravity. arXiv:1604.04257, 2016.
[169] Hermano Velten, Adriano M Oliveira, and Aneta Wojnar.
A free
parametrized tov: Modified gravity from newtonian to relativistic stars.
Proceedings of Science (MPCS2015) 025, arXiv:1601.03000, 2016.
[170] Steven Weinberg. Gravitation and cosmology: principles and applications
of the general theory of relativity, volume 1. Wiley New York, 1972.
[171] Norman K Glendenning. Compact stars: Nuclear physics, particle physics
and general relativity. Springer Science and Business Media, 2012.
[172] J Robert Oppenheimer and George M Volkoff. On massive neutron
cores. Physical Review, 55(4):374, 1939.
[173] Richard C Tolman. Static solutions of einstein’s field equations for
spheres of fluid. Physical Review, 55(4):364, 1939.
[174] Richard Chace Tolman.
Relativity, thermodynamics, and cosmology.
Courier Corporation, 1987.
[175] David J Nice, Eric M Splaver, Ingrid H Stairs, L Oliver, Axel Jessner,
Michael Kramer, James M Cordes, et al. A 2.1m? pulsar measured by
relativistic orbital decay. The Astrophysical Journal, 634(2):1242, 2005.

b i b l i o g r a p h y
123
[176] Salvatore Capozziello, Francisco SN Lobo, and José P Mimoso. Energy
conditions in modified gravity. Physics Letters B, 730:280–283, 2014.
[177] Salvatore Capozziello, Francisco SN Lobo, and José P Mimoso. Gen-
eralized energy conditions in extended theories of gravity. Physical
Review D, 91(12):124019, 2015.
[178] José P Mimoso, Francisco SN Lobo, and Salvatore Capozziello. Ex-
tended theories of gravity with generalized energy conditions. In Jour-
nal of Physics: Conference Series, volume 600, page 012047. IOP Publish-
ing, 2015.
[179] Tomi Koivisto.
A note on covariant conservation of energy–
momentum in modified gravities. Classical and Quantum Gravity, 23
(12):4289, 2006.
[180] Kazuharu Bamba. Thermodynamic properties of modified gravity the-
ories. arXiv preprint arXiv:1604.02632, 2016.
[181] S Capozziello, R De Ritis, C Rubano, and P Scudellaro. Nöther sym-
metries in cosmology. La Rivista del Nuovo Cimento (1978-1999), 19(4):
1–114, 1996.
[182] Andronikos Paliathanasis. Symmetries of differential equations and
applications in relativistic physics. PhD Thesis, University of Athens
(2014) ,arXiv:1501.05129, 2015.
[183] Roman Stanisław Ingarden and Andrzej Jamiołkowski.
Mechanika
klasyczna. Pa ´nstwowe Wydawnictwo Naukowe, 1980.
[184] D.D. Landau and E.M. Lifshitz. The Classical Theory of Fields. Butter-
worth Heiemann, 4th edition, 1994.
[185] Kentaro Yano. The theory of lie derivatives and its applications. 1957.
[186] Andronikos Paliathanasis and Michael Tsamparlis. Lie point symme-
tries of a general class of pdes: The heat equation. Journal of Geometry
and Physics, 62(12):2443–2456, 2012.
[187] KS Govinder. Lie subalgebras, reduction of order, and group-invariant
solutions. Journal of mathematical analysis and applications, 258(2):720–
732, 2001.
[188] A. Paliathanasis, M. Tsamparlis, and M. T. Mustafa. Symmetry analy-
sis of the klein–gordon equation in bianchi i spacetimes. International
Journal of Geometric Methods in Modern Physics, 12(03):1550033, 2015.

124
b i b l i o g r a p h y
[189] John Wainwright and George Francis Rayner Ellis. Dynamical systems
in cosmology. Cambridge University Press, 2005.
[190] Orest Hrycyna and Marek Szydłowski. Cosmological dynamics with
non - minimally coupled scalar field and a constant potential function.
Journal of Cosmology and Astroparticle Physics, 2015(11):013, 2015.
[191] Marek Szydłowski and Orest Hrycyna. Scalar field cosmology in the
energy phase-space—unified description of dynamics. Journal of Cos-
mology and Astroparticle Physics, 2009(01):039, 2009.
[192] M Sami, M Shahalam, M Skugoreva, and A Toporensky. Cosmological
dynamics of a nonminimally coupled scalar field system and its late
time cosmic relevance. Physical Review D, 86(10):103532, 2012.
[193] Alan A Coley. Dynamical systems in cosmology. arXiv preprint gr-
qc/9910074, 1999.
[194] Sante Carloni, Peter KS Dunsby, Salvatore Capozziello, and Antonio
Troisi. Cosmological dynamics of rn gravity. Classical and Quantum
Gravity, 22(22):4839, 2005.
[195] Lawrence Perko. Differential equations and dynamical systems, volume 7.
Springer Science and Business Media, 2013.
[196] Morris W Hirsch, Stephen Smale, and Robert L Devaney. Differen-
tial equations, dynamical systems, and an introduction to chaos. Academic
press, 2012.
[197] Marek Szydłowski. Generic scenarios of the accelerating universe. As-
trophysics and Space Science, 339(2):389–399, 2012.



==> phd thesis na arxiv/main.txt <==
E X T E N D E D T H E O R I E S O F G R AV I T Y I N C O S M O L O G I C A L A N D
A S T R O P H Y S I C A L A P P L I C AT I O N S
a n e ta w o j na r
PhD Dissertation
Prof. Dr hab. Andrzej Borowiec
Prof. Salvatore Capozziello
Insitute for Theoretical Physics
Department of Physics
Department of Physics and Astronomy
Univeristy of Napoli “Federico II”
University of Wrocław


Mamie i Tacie
– Ziazia
Marcinie,
za Twoj ˛
a niesko ´nczon ˛
a (oby!) cierpliwo´s´c i miło´s´c
Pami ˛eci Stanisława Graczyka.
1933 – 2013


A B S T R A C T
The main subjects of the PhD dissertation concern cosmological models con-
sidered in Palatini f(R) gravity and scalar - tensor theories. We introduce a
simple generalization of the ΛCDM model which is based on Palatini mod-
ified gravity with quadratic Starobinsky term. A matter source is provided
by generalized Chaplygin gas. The statistical analysis of our model is inves-
tigated as well as we use dynamical system approach to study the evolution
of the Universe. The model reaches a very good agreement with the newest
experimental data and yields an inflationary epoch which is caused by a
singularity of the type III. The present-day accelerated expansion is also
provided by the model.
We also show that the Lie and Noether symmetry approaches are very use-
ful tools in cosmological considerations. We examine two other models of Ex-
tended Theories of Gravity (ETGs), that is, the novel hybrid metric-Palatini
gravity and a minimally coupled to gravity scalar field as the simplest ex-
ample of scalar-tensor theories. The first one is applied to homogeneous and
isotropic model while in the scalar - tensor theory we study anisotropic uni-
verses. We use Lie and Noether symmetries in order to find unknown forms
of potential and to solve classical field equations in both models. The sym-
metries also are very helpful in searching exact and invariant solutions of
Wheeler-DeWitt equations which are a quantized version of modified Ein-
stein’s equations.
In the last part we are interested in equilibrium configurations and stabil-
ity conditions of relativistic stars in the framework of scalar - tensor theories.
Firstly, we show that TOV-like form of the equilibrium equations can be ob-
tained for a big class of ETGs if generalized energy density and pressure are
defined. According to our studies, a neutron star is a stable system for the
minimally coupled scalar field model.
There is a supplement including notes on symmetries as well as dynami-
cal systems approach. The illustrative examples of applications are also pro-
vided.
v


S T R E S Z C Z E N I E
Główne problemy rozważane w przedstawionej rozprawie doktorskiej dotyczą kosmologicznych modeli w teoriach Palatiniego oraz skalarno - tensorowych. Pierwszym 
badanym modelem jest proste rozszerzenie modelu LCDM. Badany model oparty jest na dodaniu do lagranżjanu kwadratowego członu Starobinskiego oraz założeniu,
że metryka i koneksja są niezależnymi wielkościami. Źródłem materii jest uogólniony gaz Chaplygina. Statystyczna analiza pokazuje, że model zgadza z najnowszymi 
danymi obserwacyjnymi. Badanie punktów osobliwych pozwoliło na określenie rodzaju osobliwości kosmologicznych. Badanie Wszechświata jako dwuwymiarowego
dynamicznego układu pokazuje, że osobliwość typu III przyczynia się do nagłej przyspieszonej ekspansji, tj. inflacji, we wczesnej fazie ewolucji. Co więcej, w 
rozważanym modelu mamy również epokę obecnej przyspieszonej ekspansji Wszechświata.

Dwa pozostałe kosmologiczne modele są badane za pomocą narzędzi, które dostarczają symetrie Noether oraz Liego. Model hybrydowej grawitacji, łączący formalizm 
metryczny z formalizmem Palatiniego, jest rozważany dla jednorodnych i izotropowych wszechświatów natomiast model z minimalnie sprzężonym do grawitacji polem 
skalarnym dotyczy anizotropowych czasoprzestrzeni. Symetrie Liego oraz Noether są używane do rozwiązywania klasycznych oraz kwantowych 
równań (tj. równań Wheelera-DeWitta).
Rozwiązania są dokładnie i niezmiennicze. Symetrie używane są również do znalezienia postaci potencjału pola skalarnego, którego określenie jest niezbędne do 
rozwiązania równań.

Ostatnia część rozprawy dotyczy relatywistycznych gwiazd, np. gwiazd neutronowych, w rozszerzonych teoriach grawitacji. Pokazano, że można otrzymać równania 
analogiczne do równań TOV (Tolmana - Oppenheimera - Volkoffa) z uogólnionym ciśnieniem i gęstością energii. Dodatko zbadano także stabilność takiego układu dla 
modelu z minimalnie sprzężonym polem skalarnym.

Końcowa część zawiera suplement, w którym zawarto główne metody matematyczne używane w rozprawie: symetrie oraz układy dynamiczne. Znajdują się tutaj również 
przykłady użycia tych metod.
vii


P U B L I C AT I O N S
This PhD dissertation consists of research done at the Institute for Theoret-
ical Physics, University of Wrocław and Department of Physics, University
of Napoli "Federico II" in collaboration with Prof. Dr hab. Andrzej Borowiec
and Prof. Salvatore Capozziello.
Some ideas and figures have appeared previously in the following publi-
cations:
• A. Borowiec, S. Capozziello, M. De Laurentis, F.S.N Lobo, A. Paliathana-
sis, M. Paolella, A. Wojnar "Invariant Solutions and Noether Symme-
tries in Hybrid Gravity"
PRD 91(2015) : 023517 (arXiv: 1407.4313)
• A. Borowiec, A. Stachowski, M. Szydłowski, A. Wojnar "Inflationary
cosmology with Chaplygin gas in Palatini formalism"
JCAP 01(2016)040 (arXiv: 1512.01199)
• M. Szydłowski, A. Stachowski, A. Borowiec, A. Wojnar "Do sewn sin-
gularities falsify the Palatini cosmology?"
pre-print (arXiv:1512.04580)
• H. Velten, A. M. Oliveira, A. Wojnar "A free parametrized TOV: Modi-
fied Gravity from Newtonian to Relativistic Stars"
PoS(MPCS2015)025 (arXiv:1601.03000)
• A. Paliathanasis, L. Karpathopoulos, A. Wojnar, S. Capozziello
"Wheeler-DeWitt equation and Lie symmetries in Bianchi scalar - field
cosmology"
EPJ C 76(4)2016, (arXiv:1601.06528)
• A. Wojnar and H. Velten "Equilibrium and stability of relativistic stars
in extended theories of gravity"
pre-print (arXiv:1604.04257)
ix


A C K N O W L E D G E M E N T S
Foremost, I would like to thank my advisors Prof. Dr hab. Andrzej Borowiec
and Prof. Salvatore Capozziello. Undertaking this PhD would not have been
possible to do without your guidance, patience, many stimulating discus-
sions, and consistent encouragement that I have been receiving throughout
the research work.
Very special thanks to Prof. Dr hab. Marek Szydłowski for his enthusi-
asm and opportunities to work on exciting projects. I would like to thank
my colleagues: Dr Andronikos Paliathanasis, Dr Mariafelicia De Laurentis,
Dr Francisco Lobo, Dr Hermano Velten, Mariacristina Paolella, Leonidas
Karpathopoulos, Aleksander Stachowski, and Adriano Oliveira for inspir-
ing ideas and enjoyable atmosphere during the work.
I am also indebted to my wonderful Family. Without your unconditional
support and love I would never be here. Many thanks to my friends met in
Wrocław, Napoli and other places who have been supporting me since the
very beginning.
xi


C O N T E N T S
1
i n t r o d u c t i o n
1
2
f(R) gravity in palatini formalism
7
2.1
Introduction of the model . . . . . . . . . . . . . . . . . . . . . .
8
2.1.1
f(R) gravity as a scalar-tensor theory . . . . . . . . . . . 11
2.1.2
FRLW cosmology in Palatini formalism . . . . . . . . . . 12
2.2
Palatini cosmology with Generalized Chaplygin Gas . . . . . . 13
2.2.1
Chaplygin Gas as a dark side of the Universe . . . . . . 13
2.2.2
Starobinsky’s model f(R) = R + γR2 . . . . . . . . . . 15
2.2.3
Statistical analysis of the model . . . . . . . . . . . . . . 19
2.2.4
Cosmological singularities . . . . . . . . . . . . . . . . . . 23
2.2.5
Dynamical system analysis . . . . . . . . . . . . . . . . . 24
2.2.6
Conclusions . . . . . . . . . . . . . . . . . . . . . . . . . . 31
3
h y b r i d m e t r i c - pa l at i n i g r av i t y
33
3.1
Introduction of the model . . . . . . . . . . . . . . . . . . . . . . 35
3.1.1
Hybrid gravity cosmology . . . . . . . . . . . . . . . . . . 37
3.2
Noether symmetries in cosmology . . . . . . . . . . . . . . . . . 39
3.2.1
Noether symmetries of hybrid gravity model . . . . . . 41
3.2.2
Noether symmetries of conformal hybrid gravity La-
grangian . . . . . . . . . . . . . . . . . . . . . . . . . . . . 44
3.3
Exact and invariant solutions . . . . . . . . . . . . . . . . . . . . 46
3.3.1
Wheeler-DeWitt equation of hybrid gravity model . . . 49
3.4
Remarks . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 52
4
o t h e r t h e o r i e s o f g r av i t y
53
4.1
Bianchi cosmology in scalar - tensor theory of gravity . . . . . . 53
4.1.1
Invariant solutions of WDW equation and WKB ap-
proximation . . . . . . . . . . . . . . . . . . . . . . . . . . 59
4.1.2
Conclusions . . . . . . . . . . . . . . . . . . . . . . . . . . 62
4.2
Equilibrium and stability of relativistic stars . . . . . . . . . . . 63
4.2.1
Equilibrium and stability of relativistic stars in General
Relativity . . . . . . . . . . . . . . . . . . . . . . . . . . . 64
4.2.2
Equilibrium of relativistic stars in Extended Theories
of Gravity . . . . . . . . . . . . . . . . . . . . . . . . . . . 67
4.2.3
Stability of relativistic stars in scalar - tensor theory of
gravity . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 71
4.2.4
Remarks . . . . . . . . . . . . . . . . . . . . . . . . . . . . 76
xiii

xiv
c o n t e n t s
Appendix
79
a
l i e s y m m e t r y m e t h o d
81
a.1
One-parameter point transformations and Lie symmetries group 81
a.2
Ordinary differential equations and Lie point symmetries . . . 84
a.2.1
Reducing order of ODE’s by canonical coordinates . . . 86
a.2.2
Reducing order of ODE’s by Lie invariants . . . . . . . . 87
a.2.3
Noether symmetries . . . . . . . . . . . . . . . . . . . . . 88
a.2.4
Linear ODE’s . . . . . . . . . . . . . . . . . . . . . . . . . 89
a.3
Lie algebra . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 91
a.4
Lie point symmetries of PDE’s . . . . . . . . . . . . . . . . . . . 93
a.5
Handful of useful theorems . . . . . . . . . . . . . . . . . . . . . 94
b
Λcdm model as a 2d dynamical system of the newto-
n i a n t y p e
99
b.1
Phase portraits of linear systems in R2 . . . . . . . . . . . . . . 99
b.2
LCDM model as a dynamical system . . . . . . . . . . . . . . . 106
b i b l i o g r a p h y
109

I N T R O D U C T I O N
1
In November 2015 we celebrated 100 years of General Relativity introduced
by Albert Einstein [1, 2], a theory of gravitation which has changed our think-
ing about the Universe and about other phenomena related to gravitational
interactions. Confirmed by many observations, such as the perihelion preces-
sion of Mercury [2], the deflection of light by the Sun [3], the gravitational
redshift of light [4, 5] or the expanding universe [6], General Relativity is a
basic theory that we use for any gravitational phenomena that we want to
explain. This year has been also very special because of another anniversary:
the first exact solution of Einstein’s field equations published in 1916 by Karl
Schwarzschild [7, 8]. Moreover, on 11th of February 2016, we experienced a
very exciting announcement about a merger of binary black hole whose ob-
served effects were gravitational waves [9]. This is the first direct detection of
gravitational waves and the first observation of a binary black hole merger.
One should mention that the detected waveform matches the prediction of
General Relativity for a gravitational wave emanating from such a particular
binary system. The success of Einstein’s theory has made a lot of difficulties
since there have appeared many problems in fundamental physics, astro-
physics, and cosmology that one is not able to explain with the help of Gen-
eral Relativity. However, abandoning it, seems to be something inappropri-
ate. Instead of that one attempts to slightly modify the theory. The first modi-
fication was done by Einstein himself by introducing a cosmological constant
to the gravitational action in order to make the cosmological solutions static.
He believed that the Universe does not expand. Nowadays, for cosmological
purposes, one uses the equations with the cosmological constant in order
to ensure that the field equations provide the scenario which is in agree-
ment with observations indicating that the Universe undergoes the late-time
acceleration [10, 11]. The most popular approach to the cosmological con-
stant problem is included in so-called ΛCDM model (Λ Cold Dark Matter
model) that is, the standard cosmological model. The model is described by
Einstein’s field equations considered in Friedmann - Robertson- Lemaitre -
Walker (FRLW) metric background with the cosmological constant added to
the gravitational Lagrangian. The effect of the acceleration is explained by
exotic fluid called dark energy represented by Λ. It has negative pressure
and contributes about 68.3% of the total energy in the present-day observ-
able Universe [12]. Another weird component of the standard cosmological
1

2
i n t r o d u c t i o n
model is dark matter [13, 14] which contributes 26.8%. The dark matter in-
teracts only gravitationally: there is no direct observational evidence that it
exists since it does not emit electromagnetic radiation. Its existence and prop-
erties are given by gravitational effects such as for instance the motions of
visible matter. The problem is mainly indicated by galaxies rotation which is
the discrepancy between observed galaxy rotation curves and the theoretical
prediction based on the virial theorem. The amount of the ordinary baryonic
matter that we are able to detect is just 4.9% of the total energy while neutri-
nos and photons contribute insignificantly so usually they are neglected in
theoretical considerations. Besides the mentioned exotic ingredients which
we do not understand, there are many other unsolved problems as inflation
[15, 16], cosmological singularities (for instance Big Bang), issues related
to quantum field theories in curved spacetime, non-renormalization of Ein-
stein’s theory, unification of gravity with other interactions which has been
already unified into the Standard Model, that is, electromagnetism, weak
and strong interactions.
Despite these problems, the success of the ΛCDM model makes alterna-
tive theories beyond the standard model unattractive to many physicists.
It seems that it is easier to accept three unknown components which are
required by the ΛCDM model, that is, dark matter, dark energy and the in-
flaton field as an agent of the inflation phase than to look for a new model
or to modify the old one. Additionally, it is assumed that the Universe is
isotropic and homogeneous on large scales (Cosmological Principle), infla-
tion happened, and that it is based on General Relativity as a correct theory
to describe the Universe aside from the quantum regime [17]. The Cosmolog-
ical Principle is deduced from Copernican Principle, it means that our galaxy
worldline is not special so if we observe isotropy about our worldline, there
is isotropy about other galaxies worldlines, too. That implies homogeneity
and also leads to FRLW geometry of spacetime [17, 18]. However, it is not so
sure that isotropic Cosmic Microwave Background (CMB) radiation means
isotropic spacetime [19]. Such considerations indicate that we may not limit
ourselves only to FRLW spacetime but also one should study anisotropic
and/or inhomogeneous models.
It is believed that dark matter may correspond to weak interacting par-
ticles which have not been observed yet. There exist alternative models of
gravity which explain dark matter effects without a need of the new parti-
cle, namely it is a purely gravitational effect. Similarly, there are proposals
that also accelerating expansion can be described by some mechanism aris-
ing from modified theories of gravity instead of dark energy. There are two
main ideas: dark energy as the cosmological constant or scalar fields, both
with the feature of negative pressure. Introducing the Λ component, that is,

i n t r o d u c t i o n
3
cosmological constant, just made the situation even worst since more prob-
lems appeared. Classically, it can be treated as a free parameter which can
be fixed to any value that we want; particularly to the value indicated by
cosmological observations. On the other hand, one usually considers Λ as
vacuum energy coming from different matter fields and the theoretical pre-
dictions on its value can be done. The estimated value of the cosmological
constant is about (in reduced Planck units) 10−120 while from the Standard
Model of particle physics one deals with the value 1. It also seems to be very
ambiguous that its observational value is so small but it strongly dominates
the Universe evolution today as well as it may contribute to the structure
formation epoch.
As already mentioned, the ΛCDM model requires the inflation epoch that
happened after the Big Bang. The cosmological inflation is the early Universe
accelerating expansion introduced by A. Guth [16]. The inflation theory turn
out to explain a lot of compelling problems such as for example cosmic size
of the Universe, its large-scale structure, isotropy, homogeneity and flatness.
Although its simplicity and explanations of the above issues, it also causes
problems. One would like to understand what made the Universe evolution
to start accelerating and then to slow down. The most popular idea is scalar
field but immediately the question arises: what is a form of the potential
of that field? There are also many other proposals coming from alternative
theories of gravity. They are inspired by the Starobinsky proposal [15] which
is in very good agreement with Planck data: he considers an extra quadratic
term in the gravitational Lagrangian (see the Chapter 2).
Since the Einstein’s gravity and ΛCDM model derived from it have passed
positively Solar System tests (for review see for example [20, 21]) and matched
so far the observational data, one claims that Einstein’s gravity is just an ef-
fective theory. Due to that fact one looks for different approaches in order
to find a good theory which is able to answer the above problems and tells
us more about the Universe that we live in. Moreover, we would like to
have a theory which unifies all known interactions and describes quantum
effects which had appeared after Big Bang. No satisfactory result has been
obtained so far (string theory, supersymmetry) that could combine particle
physics and gravitation. There has been many years of research since 1915
but none of proposed models was considered as satisfactory. Due to that
fact, one needs new theories of gravity which should be checked carefully
with all possible tools that we possess. Each new theory should pass many
theoretical and observational tests and also agree with GR in the case of
weak gravitational limit. Working on Extended Theories of Gravity, specially
on Palatini theories can give clues to work on a consistent theory merging
gravitation and quantum physics. It should also get closer to the answer if

4
i n t r o d u c t i o n
one needs to add scalar field in order to explain the inflation phenomena.
Could the modified geometry solve the problem of the accelerated epoch at
the beginning of our Universe? Are there different scenarios of the origin of
the Universe indicating by the existence of singularities than the one given
by the ΛCDM model, that is, Big Bang? What are exactly cosmological sin-
gularities? Can we get to know more about them without Quantum Gravity
theory?
The thesis is divided into two parts: the first one consists of some examples
of Extended Theories of Gravity while in the Appendix we briefly introduce
mathematical tools. The Appendix A describes Lie symmetry method and
show how it can be used for solving ordinary and partial differential equa-
tions. We also represent a subclass of Lie symmetries, that is, the Noether
symmetries having a serious consequences in physics. In order to see how
Lie symmetry method works, illustrative examples are provided. We also
discuss the connection to conformal algebra of Riemannian metric which is
a phase space metric of a physical system. Moreover, in the Appendix B we
show how the dynamical systems theory can be used for studies of cosmo-
logical models. As some of them can be recast into two dimensional cases,
we focus on phase portraits of linear systems in 2-dimensional vector space.
Later on, as an example we consider ΛCDM model as a dynamical system.
In the main part we examine three models of Extended Theories of Gravity.
The Chapter 2 includes a simple generalization of the ΛCDM model which is
based on Palatini modified gravity with quadratic Starobinsky term and gen-
eralized Chaplygin gas as a matter source. We show that it provides inflation
as well as the current accelerated expansion. The singularity which appears
in the model turns out to be responsible for the inflationary epoch. We also
perform statistical analysis in order to find values favored by astronomical
data. Subsequently, we classify all evolutionary paths in the model phase
space using dynamical system theory. The another model that we study in
the Chapter 3 also have something in common with the Palatini gravity. It
is a recently proposed model whose Lagrangian consists of the standard
Einstein-Hilbert term considered in metric formalism, and an arbitrary func-
tion of the Palatini curvature scalar. For this investigation we use Lie and
Noether symmetries in order to select f(R) form. The symmetries also help
us to solve the field equations for the selected model. Quantizing the model,
we derive Wheeler-DeWitt equation: its invariant solution can be also given
by the Lie symmetries which are determined by the methods discussed in
the Appendix A.
In the last Chapter 4 we present the simplest representation of the scalar-
tensor theory, it means, we focus on minimally coupled to gravity scalar field.
Here, we are focused on cosmology provided by the Bianchi spacetimes. We

i n t r o d u c t i o n
5
examine anisotropic models in which the scalar field also contributes. We
perform similar analysis using Lie symmetries methods as it was done for
Hybrid Gravity. Additionally, we study WKB approximations in order to
find classical solutions, that is, anisotropy parameters, which are given as
functions of time. The further part of this chapter concerns configurations of
relativistic stars. We show that for a general (not specified) form of Extended
Theories of Gravity one may write the equilibrium equations in the Tolman-
Oppenheimer-Volkoff-like form with new definitions of energy density and
pressure. Since the stability criterion of relativistic star system must be con-
sidered case by case, we study the problem for the minimally coupled scalar
field.


f ( R ) G R AV I T Y I N PA L AT I N I F O R M A L I S M
2
The most natural way (as we do not want to say the simplest one) to extend
our considerations on gravity beyond General Relativity is to study some
geometric modifications of the Einstein’s theory. The geometric part of the
gravitational action can be changed in many different ways. One may as-
sume that constant of Nature are not really constant values. A scalar field
might be added into Lagrangian and moreover, it can be minimally or non-
minimally coupled to gravity (to Ricci scalar). One proposes much more
complicated functionals than the simple linear one used in GR, for example
f ( R ) gravity. The latter approach has gained a lot of interest recently as the
extra geometric terms could explain not only the dark matter issue [22, 23]
but also the dark energy problem because it produces the accelerated late-
time effect at low cosmic densities (it means when the trace of the energy
momentum tensor goes to zero). The field equations also differ from the Ein-
stein’s ones so they could provide different behavior of the early Universe.
The f ( R ) gravity can be treated in two different ways: the metric approach
and Palatini one [24]. The former arises to the fourth order differential equa-
tions which are difficult to handle and moreover, one believes that physical
equations of motion should be of the second order. In contrast to the met-
ric formalism, the Palatini f ( R ) gravity provides second order differential
equations since the connection and metric are treated as independent ob-
jects. The Riemann and Ricci tensors are constructed with the connection
while for building the Ricci scalar we also use the physical metric in order to
contract the indices. The Palatini approach is very important in cosmology
because one may use the trace of the field equations derived with respect to
the metric in order to obtain the R ( a ) dependence where a = a ( t ) is a
scale factor of the FRLW metric. Then we get the Friedmann equation which
rules the dynamics of the Universe in a given model so the model might
be compared with the observational data [25]. Such dynamics has a form of
Newtonian one so one deals with an effective potential term depending only
on the scale factor a ( t ). Furthermore, the theory coincides with GR (with a
dynamical feature that the connection is a Levi-Civita connection of the met-
ric in comparison to GR where this is a priori assumption) if the functional
is linear in R. There also exist disadvantages of such an approach: being in
conflict with the Standard Model of particle physics [24, 26, 27, 28], surface
singularities of static spherically symmetric objects in the case of polytropic
7

8
f(r) gravity in palatini formalism
EoS [29], the algebraic dependence of the post-Newtonian metric on the
density [30, 31], and the complications with the initial values problem in
the presence of matter [32, 33], although the problem was already solved in
[34]. Another one happens at microscopic scales, that is, the theory produces
instabilities in atoms which disintegrate them. However, it was shown [35]
that high curvature corrections do not cause such problem. What is also very
promising, some of the Palatini Lagrangians avoid the Big Bang singularity.
What should be also emphasized, the effective dynamics of Loop Quantum
Gravity can be reproduced by the Palatini theory which gives the link to one
of approaches to Quantum Gravity [36]. High curvature correction of the
form f ( R µ ν R µ ν ) changes the notion of the independent connection: in
the simple Palatini f(R) gravity the connection is auxiliary field while in the
more general Palatini theory it is dynamical without making the equations
of motion second order in the fields. Furthermore, as already remarked in
the Introduction, the squared curvature terms improve the renormalization
[37].
Palatini theories seem to be very promising and hence more investiga-
tions should be performed. We will start with the simplest representant of
the Palatini theories, that is, we will study f(R) gravity in the mentioned
formalism. We will briefly introduce the main assumptions of the theory in
order to construct our model which is examined from theoretical and obser-
vational points of view.
2.1
i n t r o d u c t i o n o f t h e m o d e l
Palatini formalism of f(R) theory of gravity is based on the gravitation action
√
in which not only the standard Hilbert - Einstein action S = 1
d4x −gR
2κ
is replaced by an arbitrary function of the Ricci scalar f(R) [13, 21, 14, 24],
but one uses Palatini scalar R instead of the metric one R:
1
√
S =
d4x −gf(R) + Sm(gµν, ψ),
(1)
2κ
The Palatini curvature scalar R = gµνRµν(ˆΓ) is constructed with the metric-
independent connection ˆΓ . The metric gµν is used for raising and lowering
indices. The action Sm denotes a matter action which depends only on the
metric gµν and matter fields but it is independent of the connection ˆΓ . One
varies the action with respect to two independent objects: the metric gµν and
the connection ˆΓ . The first variation, after applying the Palatini formula
δRµν = ˆ
∇λδˆΓλµν − ˆ
∇νδˆΓλµλ,
(2)

2.1 i n t ro du c t i o n o f t h e m o d e l
9
gives rise to the equation
1
f (R)Rµν − f(R)gµν = κTµν.
(3)
2
The prime denotes the differentiation with respect to R while Tµν is the stan-
dard energy-momentum tensor given by the variation of the matter action
with respect to gµν:
√
2
δ( −gLm)
Tµν := − √
.
(4)
−g
δ(gµν)
One should mention that the energy-momentum tensor is conserved [24,
38, 39] by the covariant derivative which is defined with the Levi-Civita
connection of the metric gµν
∇µT µν = 0 but not
¯
∇µT µν = 0.
(5)
The consequence of the above condition is the motion of the test particles:
they follow geodesics of the metric. Although, there exists another possibil-
ity, it means, that the particles follow the geodesics provided by the connec-
tion [40, 41, 42, 43, 44]. But from now on, we will assume that they follow
the metric ones so the theory satisfies the metric postulates [24, 20] and
Einstein Equivalence Principle [45, 46]. The trace of (3) with respect to gµν
gives us the structural (master) equation of the spacetime which controls (3)
[47, 48, 49]:
f (R)R − 2f(R) = κT .
(6)
Assuming that one has a given function f(R), we may solve (6) and express
a solution as R(T ). Hence, f(R) is a function of T being the trace of the
energy-momentum tensor T = gµνTµν[47, 48, 49].
Following the approach of [47, 48, 49], the generalized Einstein’s equations
can be also written as
ˆRµν(Γ) = gµαPα
ν ,
(7)
where the operator Pα
ν used above consists of two scalars b and c depending
on ˆR
c
1
Pα
ν =
δµ
T µ
b ν + b ν ,
(8)
1
b =b( ˆ
R) = f ( ˆ
R), c = c( ˆR) =
f( ˆ
R),
(9)
2
which will be useful later.
The variation with respect to the connection leads to the equation
√
√
ν)
− ˆ
∇α( −gf (R)gµν) + ˆ
∇σ( −gf (R)gσ(µ)δα = 0,
(10)

10
f(r) gravity in palatini formalism
where (µν) denotes a symmetrization over the indices µ and ν. The trace
with respect to g allows us to write down the second equation of motion (10)
as
√
ˆ
∇α( −gf (R)gµν) = 0
(11)
which stands for the Levi-Civita connection of the metric
˜gµν = f (R)gµν.
(12)
One notices that choosing f(R) = R leads to General Relativity and from the
equation (11) we get the metric-independent connection ˆΓ is a Levi-Civita
connection of the metric gµν. Immediately it follows that Rµν = Rµν, R = R
so the equation (3) becomes Einstein’s equation. It should be noticed that in
the case of General Gravity derived by Palatini formalism we deal with two
equations of motion which one of them indicates that the connection ˆΓ is the
Levi-Civita one of the metric g, it means ˜gµν = gµν. As a contrary to GR,
this is a dynamical feature, not the assumption.
Moreover, the Palatini equations of motion may be written as ones depend-
ing only on the metric and matter field [24]. As one has (12), we may use the
conformal relations between Ricci tensors and scalars (recall that one uses
the metric gµν but not ˜gµν for raising and lowering indices):
R
3 F(R);µF(R);ν
1
1 gµν F(R)
µν = Rµν +
−
∇µF(R);ν −
,
(13)
2
F2(R)
F(R)
2
F(R)
in order to rewrite the equation (3) as
κ
1
f
1
Gµν =
Tµν − gµν R −
+
(∇µ∇ν − gµν )f
f
2
f
f
3 1
1
−
(∇µf )(∇νf ) − gµν(∇f )2
(14)
2 f 2
2
which is the standard GR equation with the modified source term, where
Gµν is the Einstein tensor, it means Gµν = Rµν − 1 Rg
2
µν.
Let us just briefly discuss perfect fluid energy-momentum tensor which
will stand for the energy-momentum tensor in (3):
Tµν = ρuµuν + phµν,
(15)
where ρ and p = p(ρ) are energy density and pressure of the fluid, re-
spectively. The vector uµ is an observer co-moving with the fluid satisfy-
ing gµνuµuν = −1 and hµ
ν = δµ
ν + uµuν is a 3-projector tensor projecting
4-dimensional object on 3-dimensional hypersurface in the case when the
observer u is rotation-free. Hence, the trace of (15) is
T = 3p − ρ.
(16)

2.1 i n t ro du c t i o n o f t h e m o d e l
11
2.1.1
f(R) gravity as a scalar-tensor theory
The theory under our consideration may be also transformed into a Brans-
Dicke theory with a self-interacting potential of a scalar field. The theories
(for a special choice of the parameter ω - see below) are mathematically
equivalent but one should be careful when apply physics: that is, the theories
do not have to be physically equivalent (see e.g. [41, 42, 43, 44]). We are going
to introduce an auxiliary field χ in order to get a dynamically equivalent
theory, it means, different representations of the same theory [24].
Let us introduce the field χ and write the dynamically equivalent action:
1
√
S =
d4x −g[f(χ) + f (χ)(R − χ)] + Sm(gµν, ψ)
(17)
2κ
whose variation with respect to the field χ gives
f (χ)(R − χ) = 0.
(18)
From the above condition it turns out that χ = R if f (χ) = 0 which obvi-
ously gives rise to the action (1). If we redefine the scalar field χ by φ = f (χ)
and define the potential of the field φ as
V(φ) = χ(φ)φ − f(χ(φ)),
(19)
then the Palatini action will take the following form
1
√
S =
d4x −g[φR − V(φ)] + Sm(gµν, ψ).
(20)
2κ
It is important to make a comment here that the just obtained action is not an
action of the Brans-Dicke theory since R is not the Ricci scalar of the metric
gµν. But we may use the conformal relation (13) and rewrite the action which
is now (skipping the boundary term)
1
√
3
S =
d4x −g[φR +
∇µφ∇µφ − V(φ)] + Sm(gµν, ψ).
(21)
2κ
2φ
It is a Brans-Dicke action with B-D parameter ω0 = − 3 . The variations, now
2
taken with respect to the metric and the scalar field, are
κ
3
1
Gµν = Tµν −
∇µφ∇νφ − gµν∇αφ∇αφ
φ
2φ2
2
1
V
+
(∇µ∇νφ − gµν φ) −
gµν,
(22)
φ
2φ
φ
1
φ =
(R − V ) +
∇µφ∇µφ.
(23)
3
2φ

12
f(r) gravity in palatini formalism
If we take the trace of the equation (22) in order to eliminate the Ricci scalar
R in the equation (23), we will get
2V − φV = κT .
(24)
From the obtained relation we see that the scalar field φ is algebraically
related to the matter source, in means, it is not a dynamical field. Due to
that fact, the Palatini f(R) gravity is in conflict with the Standard Model of
particle physics when we consider it as a metric theory [24, 26, 27, 29].
It should be also mentioned that performing the conformal transformation
(12) (transferring the action into the Einstein frame) [50, 14, 51], but without
rescaling the scalar field, the action is
√
˜R
S =
d4x −g
− U(φ) + Sm(φ−1hµν, ψ),
(25)
2κ
where U(φ) = V(φ) . The topic is very controversial hence we are not going
2κφ2
to discuss it here as we will not work in Einstein frame.
2.1.2
FRLW cosmology in Palatini formalism
As the observations of the cosmic microwave background (CMB) indicate
that our Universe is highly isotropic and homogeneous, it allows us to
assume a perfect fluid description (15) for the matter and the Friedmann-
Robertson-Lemaitre-Walker (FRLW) background metric
1
ds2 = −dt2 + a2(t)
dr2 + r2(dθ2 + sin2 θdφ2) .
(26)
1 − kr2
The scalar k = 0, 1, −1 stands for the space curvature and a(t) is a scale
factor depending on cosmological time t. The energy-momentum tensor (15)
satisfies the metric covariant conservation law ∇µTµν = 0 which gives arise
to the continuity equation
˙ρ + 3H(p + ρ) = 0,
(27)
where H = ˙a is the Hubble constant. The relation between the pressure p
a
and energy density ρ, i.e. equation of state p = p(ρ), leads to a dependence of
ρ on the scale factor a(t) (by using (26) and (27)). The generalized Einstein’s
field equations (7) for the FRLW metric becomes the generalized Friedmann
equation [47, 48]
2
˙a
˙b
k
1
1
+
+
=
P1
P0
a
2b
a2
2 1 − 6 0,
(28)

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
13
where P1 and P0 are the components of (8). Therefore, the modified Fried-
1
0
mann equation may be written as [47, 48, 25, 49]:
2
˙a
˙b
k
1
c
p
1
c
ρ
+
+
=
+
−
−
.
(29)
a
2b
a2
2
b
b
6
b
b
2.2
pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
2.2.1
Chaplygin Gas as a dark side of the Universe
In the standard approach to cosmology one uses the barotropic equation of
state (EoS) p = ωρ for matter filling the homogeneous and isotropic universe.
The matter is represented by the perfect fluid energy-momentum tensor
Tµν = ρuµuν + phµν
(30)
where ρ is an energy density while p is pressure of the fluid considered in
the model. Together with the continuity equation (27) the equation of state
allows to write the energy density in terms of the scale factor a(t). For the
standard, barotropic equation one gets
ρ = ρ(a) ∝ a−3(1+ω).
(31)
Dark energy is represented by the fluid with negative pressure, that is, ω =
−1 in the barotropic EoS while the dark matter is supposed to behave as
pressureless dust with barotropic EoS ω = 0.
There exists an idea that the dark side of the Universe can be unified into
single exotic fluid, so-called Chaplygin Gas which recently has gained a lot
of attention in the literature [52, 53]. It was introduced by Sergey Chaplygin
in 1904 in order to compute the lifting force on a wing of an airplane in
aerodynamics [54] but it has also been used in cosmology [55, 56, 57, 58, 59,
60, 61, 62, 63, 64, 65] The interesting feature of Chaplygin gas is that it is the
only fluid known up to now which has a super-symmetric generalization
[66, 67]. Moreover, it has also a representation as tachyon field [68, 69] and
it is added to matter on branes in order to stabilize them in black hole bulks
[70]. Chaplygin gas gives positive and bounded square of sound velocity
v2
s = a that is very remarkable as it is a non-trivial problem for fluids with
ρ2
negative pressure [55]. Due to that interesting features it seems to be a very
important object to study. Therefore, we would also like to apply that idea
into our cosmological considerations.
The equation of state of the pure Chaplygin Gas is
A
p = −
,
(32)
ρ

14
f(r) gravity in palatini formalism
where A is a positive constant. Applying that relation into the continuity
equation (27) one gets
B
ρ =
A +
(33)
a6
with B being an integration constant. From that solution one sees immedi-
ately that assuming a positive value for B the expression (33) for small a(t)
(i.e. a6
B ) gives rise to
A
√B
ρ ∼
(34)
a3
while for the large values of the scale factor
√
√
ρ ∼
A,
p ∼ − A.
(35)
The first approximation corresponds to a universe dominated by dust-like
matter whereas the second one to an empty universe with a cosmological
√
constant
A, that is, a de-Sitter universe [? 70]. For the intermediate epoch
between a dust dominated universe to a de Sitter universe we have that
√
B
√
B
ρ ≈
A +
a−6,
p ≈ − A +
a−6
(36)
4A
4A
which describes the mixture of a cosmological constant with stiff matter for
which the EoS is ω = 1. It should be noticed that in a model with Chaplygin
Gas one deals with a smooth evolution from the dust dominated phase to
√
the nowadays accelerated expansion run by cosmological constant
A. That
process is reached by using only one fluid.
There is a very natural generalization of the Chaplygin gas, so-called Gen-
eralized Chaplygin Gas (GCG) whose equation of state is written as
A
p = −
,
(37)
ρα
where constants A and α satisfy A > 0 and 0 < α
1. For α = 1 one deals
with the original Chaplygin Gas. Substituting GCG into the conservation law
(27) in FRLW spacetime we get
1
B
1+α
ρ =
A +
,
(38)
a3(1+α)
where B > 0 is an integration constant. One notices that in the GCG model,
similarly like in pure Chaplygin Gas, the early stage of the Universe is dom-
inated by dust (ρ ∝ a−3) while at late times by cosmological constant (vac-
uum energy, ρ
const).

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
15
2.2.2
Starobinsky’s model f(R) = R + γR2
In the early 1980s A. Guth [16] and A. Starobinsky [15] proposed models
that introduced inflation into cosmic evolution of our Universe. Guth stud-
ied magnetic monopoles which do not exist in our Universe; in order to ex-
plain that, he proposed inflation. In turn, Starobinsky showed that there was
a link bitween curvature-squared corrections to the Einstein-Hilbert action
and quantum corrections which were supposed to play an important role
during the early Universe. That provided solutions to cosmological prob-
lems and has been showed to have a very good agreement with observational
data (for example Planck [71]). The model, apart the standard gravitational
Lagrangian, contains an additional term consisting of the squared root of
the Ricci scalar R2, that is,
1
√
S =
d4x −g(R + γR2) + Sm(gµν, ψ),
(39)
2κ
where γ is a small parameter with the dimension of mass. Such a choice
of the Lagrangian preserves the GR effects in weak gravitational field, for
example in our Solar System. The squared root term gains an importance in
the case of strong gravity (such as neutron stars or black holes) or the very
early stage of the Universe. The last one will be a subject of our discussion.
Let us consider the Starobinsky ansatz f(R) = R + γR2 but with the Pala-
tini curvature scalar R = gµνRµν instead of metric Ricci scalar. Applying it
to the structural equation (6) and using the trace of the perfect fluid energy-
momentum tensor (16) to the right part of the (6) we are able to find the
relation R = R(a):
−α
R
1+α
= A + Ba−3(1+α)
4A + Ba−3(1+α)
(40)
for the Universe filled with Generalized Chaplygin Gas [54, 57, 56]. It allows
us to write the Friedmman equation (29) as a function of the scale factor a(t)
˙a 2
K
H2 ≡
= M2(a) · N(a) − P(a) −
(41)
a
a2
where
ρα 2Bγa−3(1+α) + (8Aγ + ρα)
M(a) =
− B2 γ a−6(1+α) + B (A(7 + 9α)γ + ρα)a−3(1+α) + A (8Aγ + ρα)
ρ
ρ
ρ
A + 6Aγρ + 9A2γρ−α + ρ1+α(1 + γρ)
N(a) =
4 [6Aγ + ρα(1 + 2γρ)]
a−3(1+α)B Bγρ−αa2 + (8Aγρ−α + 1) − 2(−8A2γρ−α − 2A + ρ1+α)
P(a) =
.
12 2Bγa−3(1+α) + (8Aγ + ρα)

16
f(r) gravity in palatini formalism
Since we would like to examine the model with respect to observational
constraints, the Friedmann equation needs to be properly parametrized. The
above form seems to be difficult to handle and for that reasons one may try
to parametrize the quantities appearing in (29) (see [72]). Due to that fact we
will introduce parameters As and ρch,0 related to physics [56, 72] instead of
the theoretical ones, that is, A and B. The new parameters of Generalized
Chaplygin Gas are defined as
1
1
1 − A
1+α
1 − A
1+α
ρ
s
s
ch = ρch,0
As +
= 3H2
,
(42)
a3(1+α)
0Ωch,0
As + a3(1+α)
where Asρ1+α = A, ρ1+α(1 − A
ch,0
ch,0
s) = B. The quantity ρch,0 corresponds to
the present epoch’s value while H0 is a present value of the Hubble con-
stant which is H0 = 67.27 km (Planck mission [71]). One also defines a new
sMpc
dimensionless parameter that is related to the parameter γ
Ωγ = 3γH20.
(43)
Before we will parametrize the rest of the quantities appearing in (29), let us
introduce the quantity K:
3A
K(a) =
s
.
(44)
As + (1 − As)a−3(1+α)
The function K(a) takes the values from the interval [0, 3) as the values of
the scale factor lies in a ∈ [0, + ∞). We will use that quantity not only to
write the Friedmann equation in a nicer form but it will be helpful during
the further analysis of singularities that the model possesses. Moreover, it
is also associated with the squared velocity of sound, that is, c2s = ∂p =
∂ρ
αAs
= 1 αK. Similarly, like for the parameter γ, we will need
As+(1−As)a−3(1+α)
3

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
17
dimensionaless functions instead of R, b, c, ρch in (29). The new ones are
defined with the parameters As, ρch,0 and the function K(a) as follows:
1
1
1 − A
1+α
3A
1+α
Ω
s
s
ch =Ωch,0
As +
= Ωch,0
,
(45)
a3(1+α)
K
R
1
1 − A
1+α 4 + (1−As) a−3(1+α)
A
Ω
s
s
R =
= Ωch,0 As +
3H2
a3(1+α)
0
1 + (1−As) a−3(1+α)
As
=Ωch(K + 1),
(46)
c
1
R
ΩR
Ωc =
=
f(R) =
(1 + γR) =
(1 + ΩγΩR)
3H2
6H2
6H2
2
0
0
0
Ω
=
ch(K + 1) (1 + ΩγΩ
2
ch(K + 1)),
(47)
k
Ωk = −
,
(48)
H2a2
0
b =f (R) = 1 + 2ΩγΩR = 1 + 2ΩγΩch(K + 1).
(49)
˙
Let us also define the another function d(t) := b , where ˙b = db , which one
H
dt
may rewrite as a function of K, Ωγ and Ωch:
d = 2ΩγΩch(3 − K)[α(1 − K) − 1].
(50)
With the just defined dimensionless parameters, we can write the normal-
ized Friedmann equation (29) as follows
H2
b2
(K − 3)(K + 1)
=
ΩγΩ2
+ Ωch + Ωk .
(51)
H2
2
ch
2b
0
b + d
2
Since the radiation, whose equation of state is pr = 1 ρ
3
r, does not contribute
to the trace of the energy-momentum tensor, the structural equation (6) is
the same, that is, the solution R = R(a) (40) does not change. That property
allows as to add to the normalized Friedmann equation (51) the radiation
term in a form of a dimensionless parameter Ωr = Ωr, a−4 = ρr a−4. In
0
3H2
0
that case (51) takes the form
H2
b2
(K − 3)(K + 1)
Ω
=
Ω
r
γΩ2
+ Ωch +
+ Ωk .
(52)
H2
2
ch
2b
b
0
b + d
2
|
One may consider the coordinate transformation t → τ : b|dt = dτ
|
and
b+ d |
2
apply it to the equation (51) if it is non-singular:
H2(τ)
(K − 3)(K + 1)
= ΩγΩ2
+ Ωch + Ωk.
(53)
H2
ch
2b
0

18
f(r) gravity in palatini formalism
The new Hubble parameter is defined as H(τ) = a(τ)−1 da(τ) . One should
dτ
also notice that the new time τ is a growing function of the original cosmo-
logical time t. The re-parametrization of time taken under an examination
whether it is a diffeomorphism or not will allow us to determine the posi-
tion of the singularity asing. Let us define a function f(K, α, As, Ωγ) = 2b + d
(which is just a denominator of the re-parametrization) whose the zero value
indicates the singularity asing: f(K(asing)) = 0
1
K 1+α
αK2 − 3(1 + α)K −
+ 1 = 0.
(54)
1
Ω
1+α
γΩch, (3A
0
s)
As the above equation cannot be solved algebraically, let us consider less
complex case, that is, the case of the original Chaplygin Gas (for which the
parameter α = 1):
K4 − 12K3 + 38K2 − χK + 1 = 0,
(55)
where we have defined
1
χ =
12 +
.
(56)
3AsΩ2γΩ2ch,0
The quantity χ belongs to the interval χ ∈ [12, ∞). Let us recall that we are
interested in the real solutions of the above algebraic equation in the interval
[0, 3). Hence, one finds that
√
ζ
16
(9χ − 364)
1
6(χ − 12)
Ksing = 3 − √ −
+
−
ξ −
,
(57)
6
3
3ξ
12
4ζ
where
2(364 − 9χ)
ξ
ζ(χ) =
16 +
+
,
(58)
ξ
4
1/3
27χ2
3
ξ(χ) =
55448 − 2052χ +
+
3(χ − 12)2 27χ2 − 12496 − 648χ
. (59)
2
2
One notices that the position of the singularity depends on the χ parameter
−1
which for Ωγ
1 is χ = 3AsΩ2γΩ2
. Using the definition (44), we are
ch,0
able to express the scale factor for this case (remember that α = 1) as
−1


 3(1+α)
As
3
a



sing = 

√
− 1
.
(60)
 1 − As 
(9χ−364)
6(χ−12)

3 − ζ
√
−
16 +
− 1 ξ −
6
3
3ξ
12
4ζ

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
19
Let us consider now the case α = 0. This implies that the matter content
of our universe is the same as in ΛCDM model. It was already mentioned
that the case α = γ = 0 reconstructs ΛCDM model completely. However, we
are considering the model with the presence of the quadratic term, that is,
γ = 0. For γ = 0 one gets b = 1, d = 0 and the equation (54) has no solutions
at all. Moreover, one remembers that the value γ << 1 should be very small
in order to locate the singularity in an appropriate epoch and also to have a
model which reproduces GR equations for weak gravitational field (e.g. our
Solar System). The case α = 0 significantly simplifies (54) and hence we are
able to find singular solutions
1
1
1 − A
3
K
s
sing =
and
asing =
.
(61)
3 +
1
8A
3Ω
s +
1
γΩch, A
Ω
0
s
γΩch,0
In the general case (α = {0, 1}) the re-parametrization function is
2
b2
1 + 2ΩγΩch, (K + 1)
0
=
.
(62)
2
2
b + d
1 + Ω
(3K + αK(3 − K) − 1)
2
γΩch,0
We should also mention that the density parameters α, Ωch,0, Ωk,0, As, Ωγ
are not independent as they satisfy the constraint condition
Ω
1 − Ω
γΩch,0
ch,0 − Ωk,0 =
×
2+4ΩγΩch, (3A
0
s+1)
(63)
×
6Ω
(1 − A
γΩch,0
s)(1 − 3αAs)
12 − 3Ωch, +
.
0
1+2ΩγΩch, (3A
0
s+1)
2.2.3
Statistical analysis of the model
From that point of our consideration we will assume that the model is flat,
it means Ωk,0 = 0. There are only three parameters to estimate, that is, As, α
and Ωγ since the value of the parameter Ωch will be derived from the con-
straint condition (63). Moreover, we will also assume that the value of the
today’s Hubble constant is H0 = 67.27 km according to the Planck mission
s Mpc
[71]. As it was already mentioned, the value of Ωγ is small; we have also
found an upper bound Ωγ < 10−9. If the value of Ωγ had been bigger than
the boundary, then the epoch of the singularity would have been shifted to
the epoch of recombination or later [72, 73].
Two models have been taken under statistical analysis and estimation pro-
cedure in [72]: the model with radiation (52) and with baryonic matter whose
Friedmann equation is
H2
b2
(K − 3)(K + 1)
=
ΩγΩ2
+ Ωch + Ωbm + Ωk .
(64)
H2
2
ch
2b
0
b + d
2

20
f(r) gravity in palatini formalism
The parameter Ωbm = Ωbm,0a−3 is related to the presence of baryonic visible
matter for which the value Ωbm,0 = 0.04917 is assumed following the Planck
estimation [71]. In the following part we will consider only the model with
radiation.
For the statistical analysis we have used a large set of data such as the SNIa,
BAO, CMB and lensing observations, measurements of H(z) for galaxies and
the Alcock-Paczy ´nski test, Union 2.1, that is, the sample of 580 supernovae
[74] (see details and likelihood functions in [72]). For the estimation proce-
dure of the model parameters the code CosmoDarkBox [72] has been used.
This code uses the Metropolis-Hastings algorithm [75, 76].
The results of our statistical analysis for the Generalized Chaplygin Gas
with radiation are represented in the tables 1 and 2 as well as in the figure 1.
On the picture 1 there is a likelihood function with 68% and 95% confidence
level. The diagram of probability density function (PDF) is presented in the
figure 2.
The value of χ2 for the best fit for the model with the Generalized Chap-
lygin Gas and radiation is 117.722 while the value of reduced χ2 is equaled
to 0.1892. Moreover, we have used the Bayesian Information Criterion (BIC)
whic is defined in the following way [77, 78]
BIC = χ2 + j ln(n),
(65)
where j is a number of parameters and n is a number of data points. In our
statistical analysis we have used 625 data points, hence n = 625. Although
the number of parameters for our model is 5 (H0, Ωr,0, Ωγ, As, α) we took
j = 3 in computation of BIC because values for H0 and Ωr,0 are assumed
in the estimation. The value of BIC for our model with radiation is 137.036.
For comparison: BIC of ΛCDM model is 125.303 (the value of χ2 is 118.866
while reduced χ2 is 0.1908). For computation of BIC of ΛCDM model we
took j = 1 because, as previously, we assumed that the values of H0, and
Ωr,0 are already known. In consequence, the only free parameter is Ωm,0
representing matter. The difference between BIC of our model and ΛCDM
model is ∆BIC = 11.733. If the value ∆BIC is between the numbers 2 and 6
then the evidence against the model is positive in comparison to the model
of the null hypothesis. If that value is more than 6, the evidence against the
model is strong [78]. Consequently, the evidence in favor ΛCDM model is
strong in comparison to our model. But one should notice that all models
which posses more than one parameter to be estimated will have a poor
evidence in comparison to ΛCDM model.

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
21
Table 1: The best fit and errors for model with the GCG and radiation for the case
where we assume the value of Ωγ from the interval (−1.2 × 10−9, 10−9).
We assume also As from the interval (0.67, 0.72), and α from the interval
(0, 0.06). The value of χ2 for the best fit is equaled 117.722.
parameter
best fit
68% CL
95% CL
+0.0066
+0.0104
As
0.6908
−0.0069
−0.0098
+0.0083
+0.0131
α
0.0373
-0.0373
−0.0373
+2.156 × 10−9
+2.156 × 10−9
Ωγ
−1.156 × 10−9
−0.010 × 10−9
−0.015 × 10−9
Table 2: The best fit and errors for model with the GCG and radiation for the case
where we assume the value of Ωγ from the interval (−1.2 × 10−9, 0). We as-
sume also As from the interval (0.67, 0.72), and α from the interval (0, 0.06).
The value of χ2 for the best fit is equaled 117.722.
parameter
best fit
68% CL
95% CL
+0.0065
+0.0103
As
0.6908
−0.0068
−0.0098
+0.0080
+0.0129
α
0.0373
−0.0373
−0.0373
+1.156 × 10−9
+1.156 × 10−9
Ωγ
−1.156 × 10−9
−0.008 × 10−9
−0.014 × 10−9

22
f(r) gravity in palatini formalism
0.5
9
0.0
Γ
10
0.5
1.0
0.00
0.01
0.02
0.03
0.04
Α
Figure 1: The likelihood function of two model parameters (α, Ωγ) with the marked
68% and 95% confidence levels for model with the GCG and radiation. We
assume H0 = 67.27 km , A
s Mpc
s = 0.6908.
Ltot
2.5
10 26
2.
10 26
1.5
10 26
1.
10 26
5.
10 27
Α
0.034 0.036 0.038 0.040 0.042 0.044
Figure 2: Diagram of PDF for parameter α obtained as an intersection of a likelihood
function for model with the GCG and radiation. Two planes of intersection
likelihood function are Ωγ = −1.15 × 10−9 and As = 0.6908.

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
23
b d 2
1.0
0.5
a
0.0005
0.0010
0.0015
0.0020
0.5
Figure 3: The diagram represents function b(a) + d(a)/2 for different values of the
positive Ωγ and shows that it is growing function of scale factor. Zero of
this function represents a value of the scale factor for the freeze singularity
afsing. The continuous line is for Ωγ = 10−10, the dashed line for Ωγ =
10−9 and the dotted line is for Ωγ = 10−8. Is is assumed that As = 0.7264
and α = 0.0194.
2.2.4
Cosmological singularities
Beyond the initial singularity, there also appears another singularity in our
model. It arises as the denominator of the Hubble function (52) may equal
to zero (that is, the re-parametrization of time (62) will not be a diffeomor-
phism). Let us examine it. The picture of the function b + d = f(A
, Ω
2
s, Ωch,0
γ, α)
as a function of the scale factor is given in the figure 3.
As we consider singularities of FLRW models filled with perfect fluid of
effective energy density ρeff and pressure peff, we may classify them due
to a well-known classification [79, 80] of finite-time, future singularities. The
classification consists of four groups with respect to the behaviors of effective
energy density and pressure as well as scale factors and Hubble rates. We
will briefly remind their definitions.
• Type I (Big Rip): Energy density, pressure, and scale factor diverge.
• Type II (Sudden Singularity): Energy density and scale factor are finite
values while pressure diverges.

24
f(r) gravity in palatini formalism
• Type III (Big Freeze): Energy density and pressure diverge at a finite
value of a scale factor.
• Type IV (Big Brake): Energy density and pressure go to zero at a finite
value of a scale factor while higher derivatives of Hubble rate diverge.
In our model we may express the effective quantities and equation of state
weff = peff in terms of the potential
ρeff
6V
ρeff = −
,
(66)
a2
1 d(ρ
p
eff)
eff = −ρeff −
,
(67)
3 d(ln a)
1 d(ln ρ
w
eff)
eff = −1 −
(68)
3 d(ln a)
which diverges while the scale factor is finite. The pressure diverges too as
well as ˙a. We notice that the singularity is a singularity of acceleration be-
cause the derivative of the potential diverges. The crucial observation is that
it goes to plus infinity on the left from the singular point while from the
right hand side it goes to minus infinity. That behavior is represented on
the picture 4 of the scale factor as a function of time: we observe the inflec-
tion point t = tsing. One may also show the relation of the singularity as a
function of the parameter Ωγ which is depicted in 5. Numerical simulations
showed that the singularity is sensitive on value changes of the parameter
Ωγ while the dependence on the parameter α is very weak. Therefore, for
the values of α from the interval (0, 1) the singularity does not differ.
2.2.5
Dynamical system analysis
Let us briefly discuss dynamical system analysis of the model considered in
the previous sections [73]. Similarly as for ΛCDM model (see the Appendix
B), our model can be investigated as a two-dimensional dynamical system of
a Newtonian type [25, 81]. Since one deals with a degenerate singularity of
the type III [82, 83], the phase space structure is complicated: it divides the
evolutionary paths on two ΛCDM types of evolution. The full trajectories
should be sewn along the singularity [84]. That singularity has an interme-
diate character [85] and its presence in the early evolution of the universe
provides the inflationary behavior (so-called singular inflation introduced in
[86]).
The equation (53) can be seen as a Hamiltonian of the considered model
with the one-dimensional potential
˜
1
(K − 3)(K + 1)
V(a) = − a2
ΩγΩ2
+ Ω
2
ch
2b
ch + Ωk
(69)

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
25
a t
0.0020
0.0015
0.0010
0.0005
t
0.00002
0.00004
0.00006
0.00008
0.0001
Figure 4: The diagram represents function a(t) for positive Ωγ. For the scale factor
of the freeze singularity, the function a(t) has a vertical inflection point.
The continuous line is for Ωγ = 10−10, the dashed line is for Ωγ = 10−9
and the dotted line is for Ωγ = 10−8. Is is assumed that As = 0.7264 and
α = 0.0194. We assume that 8πG = 1 and we chose s Mpc as a unit of time
100 km
t.

26
f(r) gravity in palatini formalism
afsing
0.0006
0.0005
0.0004
0.0003
0.0002
0.0001
2.
10 10
4.
10 10
6.
10 10
8.
10 10
1.
10 9
Γ
Figure 5: The diagram shows the relation between positive Ωγ and afs obtained
for As = 0.7264 and α = 0.0194. We see that this relation is a monotonic
function. If Ωγ −→ 0 then afsing −→ 0.
whose motion is along the energy levels H = E = const. Here, the scale
factor is a function of the rescaled cosmological time, that is, H0t = τ. In
cosmology, the scale factor a(t) play a role of positional variable while a
localization critical points and their type is determined by a shape of a po-
tential. The considered dynamics is dynamics of a particle with unit mass in
the potential V(a) over the energy level. Before going further, we will write
down necessary notions that will be used later in the section [81, 73].
Let us consider a potential V(x) of a cosmological model. One deals with
the system
dx =y,
dt
dy
∂V
= −
,
(70)
dt
∂x
y2
E =
+ V(x).
2
• A static universe is represented by a critical point of the system (70). It
always lies on the x-axis, that is, y = y0 = 0, x = x0.
• The point (x0, 0) is a critical point of a Newtonian system if that is a
critical point of the function of the potential V(x), it means: V(x) = E,

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
27
V a
a
0.0005
0.0010
0.0015
0.0020
500
1000
1500
2000
2500
3000
3500
Figure 6: The diagram presents the potential ˜
V(a) for As = 0.7264, α = 0.0194
and Ωγ = 10−9. The shaded region represents a non-physical domain
forbidden for motion of a classical system for which ˙a2
0.
where E = y2 + V(x) is total energy of the system. Spatially flat models
2
refer to y = ˙x; E = 0 while the ones with the spatial curvature k = 0
(constant) have E = − k .
2
• A critical point (x0 , 0) is saddle one if it is a strict local maximum of
the potential V(x).
• If (x0 , 0) is a strict local minimum of the analytic function V(x) then
one deals with a center.
• (x0, 0) is a cusp if it is a horizontal inflection point of the V(x).
With the above definitions one agrees that critical points of a system and
their stabilities are determined by the potential which is showed in the figure
6. The configuration space is {a : a
0} over the energy level E = 0 as the
Hamiltonian system has a form H(p, a) = 1 p2
2
a + ˜
V(a) = 0. The domain
which is admissible for the universe motion is {a : ˜
V
0} with a boundary
{a : ˜V = 0}. It should be noticed that the domain E − ˜V < 0 is forbidden for
classical motion.
One may also consider different energy levels than the above one. They
will correspond to different types of evolution providing different scenarios
of the Universe. We classify them in the following way (see the picture 7):

28
f(r) gravity in palatini formalism
V a
a
0.5
1.0
1.5
2.0
E
0.5
2
1.0
B
A
E
1
1 A2
1.5
O1
O2
2.0
Figure 7: Diagram of the potential of dynamical system of a Newtonian type. The
classification of trajectories are presented the configuration space. The
shaded domain E − ˜
V < 0 is forbidden for motion of classical systems.
1. O1 — oscillating universes with initial singularities;
2. O2 — ‘oscillatory solutions’ without the initial and final singularity
but with the freeze singularity;
3. B — bouncing solutions;
4. E1, E2 — solutions representing the static Einstein universe;
5. A1 — the Einstein-de Sitter universe starting from the initial singular-
ity and approaching asymptotically static Einstein universe;
6. A2 — a universe starting asymptotically from the Einstein universe,
next it undergoes the freeze singularity and approaches to a maximum
size. After approaching this state it collapses to the Einstein solution
E1 through the freeze singularity;
7. A1 — expanding universe from the initial singularity toward to the
Einstein universe E2 with an intermediate state of the freeze singular-
ity;
8. EM — an expanding and emerging universe from a static E2 solution
(Lemaitre-Eddington type of solution);

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
29
9. IM — an inflectional model: the relation a(t) possesses an inflection
point. That is an expanding universe from the initial singularity under-
going the freeze type of singularity.
The last two solutions EM and IM lie above the maximum of the potential
˜
V.
It should be mentioned that the singularity appearing just after the Big
Bang one which is beyond the standard classification (see [79, 80] and the
discussion in the (2.2.4). The acceleration ¨
a at the singularity point is unde-
fined: left-hand side limit of the derivative of the potential is positive while
the right-hand side limit has a negative value. We treat it as two sewn sin-
gularities: the first one is of the type III while the second one also belongs
to that type but with reverse type. It will be better understood if we con-
struct the phase portrait of the system which will also allow us to classify
all evolution path of the phase space. Firstly, let us defined a new potential
V(a)
a2
(K − 3)(K + 1)
V(a) = −
ΩγΩ2
+ Ω
2
ch
2b
ch + Ωk
(71)
such that a 2 = −2V(a) where we have defined the new re-parametrization
b+ d
of time as ≡ d =
2
d . The system is now
dσ
b
dτ
p = ˙a = x
(72)
∂ ˜
V(a)
x2 ∂m
∂V(a)
¨
a = ˙x = −
=
− m2
,
(73)
∂a
m ∂a
∂a
with the quantity m =
b
for simplification. We will divide dynamics
b+ d
2
into two parts: for the scale factor a < afsing and a > afsing so it belongs
to the class of the sewn dynamical systems [84]. The configuration space
is glued along the singularity afsing. The dynamical system (after the re-
parametrization) for the first case is
˙a = x,
(74)
x2 ∂m
∂V
˙
1(a)
x =
− m2
,
(75)
m ∂a
∂a
where V1 = V(−η(a − as) + 1) with respect to the new time σ while η(a)
notes the Heaviside function while the second one a > afsing is analogously
given by the function V2 = Vη(a − as).
Now on, we are able to draw the phase portrait of system (72-73) for pos-
itive Ωγ. It is presented on the picture 8. The case of negative values of Ωγ
can be found in [73] and will not be considered here. The red trajectories con-
cern evolution of spatially flat models: the Universe expands, starting from

30
f(r) gravity in palatini formalism
2
1.5
1
0.5
1
2
x
0
0.5
1
1.5
0.25 0.5 0.75
1
1.25 1.5 1.75
2
a
Figure 8: The diagram represents the phase portrait of the system (72-73) for pos-
itive Ωγ. The red trajectories represent the spatially flat universe. Trajec-
tories under the top red trajectory and below the bottom red trajectory
represent models with negative curvature. Positive curvature models are
represented by the trajectories between the top and bottom red ones.

2.2 pa l at i n i c o s m o l o g y w i t h g e n e r a l i z e d c h a p ly g i n g a s
31
the initial singularity. It goes through the freeze singularity and after the ac-
celerating phase it goes toward the de Sitter attractor. Trajectories under the
top red trajectory and below the bottom red trajectory are models with neg-
ative curvature while the ones with positive spatial curvature lie between
the red trajectories. The point of sewing is located at infinity (a = afsing,
˙a ≡ x = ∞). Note that all trajectories of open models are passing through
the freeze singularity. The phase portrait possesses the reflectional symmetry
x → −x. Trajectories from the domain x < 0 continue their evolution into do-
main x > 0. Due to this symmetry one can identify the corresponding point
on the line {b = 0} and make from the line {b = 0} a circle S1. Therefore the
phase space is a cylinder. The line {b = 0} is not shown on the picture 8.
2.2.6
Conclusions
We have been discussing a cosmological model based on the modified La-
grangian f(R) = R + γR2 considered in Palatini formalism. As a source we
have used Generalized Chaplygin Gas. After the physical parametrization
we were able to find the best fits for the density parameters Ωγ, As, α, H0.
As expected, the value of the parameter Ωγ must be very small and due
to that fact it has an insignificant influence on the physics in our Solar Sys-
tem. It was shown that the model provides inflationary scenario as well as
it reaches a good agreement with the present day experimental data. The
inflation is given by a singularity of the type III (freeze singularity) which
appeared naturally as a pole in the Newtonian potential since we had treated
the dynamics of the Universe as a dynamics of a unit-mass particle in a po-
tential. The pictures 4 and 5 show that the value of the scale factor depends
strictly on the values of the density parameter Ωγ while the dependence on
the other parameters was very weak and hence we could neglect their influ-
ences. With these properties, we could restrict the value of Ωγ to the inter-
val [0; 10−9) in order to have the singularity before the recombination epoch.
That guaranteed the preservation of post-recombination physics of the Uni-
verse. Such construction provides the four phases of the cosmic evolution:
the decelerating phase dominated by matter, an intermediate inflationary
phase corresponding to III type singularity, a phase of matter domination
(decelerating phase) and finally, the phase of acceleration of current universe.
Moreover, the Big Bang singularity is also preserved as we incorporated the
radiation term into the Friedmann equation. We call the singularity, which
provides the inflation, a singularity of the type III but some comment should
be given here. A freeze singularity, as well as the three other ones, has a well-
defined acceleration ˙a while in our case it diverges. The scale factor is finite
whilst the effective energy density, pressure and the Hubble rate diverge. It

32
f(r) gravity in palatini formalism
suggests that we deal with a freeze singularity which are characterized by
the generalized Chaplygin equation of state [87]. A new feature is the one
already mentioned: the acceleration is infinite, that is, it goes to the plus in-
finity on the left from the singular point and to the minus infinity from the
right hand side. Due to that fact (see the picture 8) one may glue the past
and future trajectories in the singular point. Such type of a weak singular-
ity has been called a "degenerate freeze singularity". The degenerate freeze
singularity vanishes if Ωγ = 0 and therefore one deals with the standard
ΛCDM model. It allows us to suppose that the presence of such singularity
is related to Palatini formalism. Further studies on that topic are urgent and
will be performed in the nearest future.
Furthermore, using the dynamical system approach, we were able to ex-
amine all evolutionary paths of our cosmological model. The phase space
structure of dynamics is organized through the two saddle points which
represent static Einstein universes. The degenerate freeze singularity lies be-
tween the saddle points on the x-axis. The set of sewn trajectories is a critical
point located at the infinity ( ˙a = ∞, a = afsing) and they pass through that
point. Let us notice that on the phase portrait 8 we have drawn a red tra-
jectory which represents the flat model (k = 0). It divides the rest of the
trajectories into domains occupied by closed (k = +1) and open (k = −1)
models. The closed model’s trajectories are located between the top and the
bottom red ones. We see that all open models possess the degenerate freeze
singularity.
One may ask a question whether the existence of singularities disqualifies
Palatini f(R) theories for it seems that they can be artifacts of the formalism.
It could limit its application. However, we would like to notice that we have
just considered a very simple modification of General Relativity. Other forms
of f(R) functionals, as for example higher order terms in R or its inverse, may
happen not to possess singularities which we do not know how to treat on
the classical level. One believes that Quantum Gravity will solve the problem
of singularities.

H Y B R I D M E T R I C - PA L AT I N I G R AV I T Y
3
Hybrid metric - Palatini gravity was introduced for the first time by T. Harko
et al. [88] in order to avoid disadventages of f(R) gravity, both in met-
ric and in Palatini formalisms, while its modified dynamics provides self-
accelerated cosmic expansion without inserting exotic dark energy into the
equations. The presented approach includes corrections to General Relativ-
ity which have a form of an arbritrary function f(R) considered in Palatini
formalism. It means, similarly to Palatini f(R) gravity, one deals with two
independent objects, that is, a metric gµν and a connection ˆΓ which turns
out to be a Levi-Civita connection of a metric conformally related to the met-
ric gµν. Moreover, one may express the theory as a scalar-tensor one which
makes the studies on the hybrid gravity easier to handle. Post-Newtonian
analysis (weak-field and slow-motion limits) [88, 89] shows that the theory
passes the Solar system constraints even for light scalar fields. The coupling
of the scalar field to the local system depends on the current cosmic ampli-
tude which is supposed to be sufficiently small. That affects the dynamics of
galaxes and evolution of the Universe: the modified gravitational potential
[88] seems to describe the flatness of rotational curves of galaxies very well.
The Cauchy problem was also considered [90]. Moreover, some specific ex-
ample of the hybrid gravity model [91] supports the stability of wormholes
solutions. There are also speculations that there is no need to introduce an
exotic matter violating null energy condition in order to satisfy the worm-
hole throat condition because such geometry can be obtained by the higher
order curvature terms.
Cosmology provided by hybrid gravity has been also extensively exami-
nated [92]. By introducing a field X = κT + R (showing the deviation from the
GR trace equation R = −κT ) one may parametrize the astrophysical scales
according to the cosmic densities because it is considered as the chameleon
mechanism. At short scales, as Solar System one, the variable X → 0 reduces
the model to Einstein one while its value grows at larges scales in order
to have the effects of dark energy and dark matter. Any cosmological be-
havior, similarly to other ETG’s, can be achieve by an effective potential of
scalar field which affects in the form of the function f(R). The examination
of the stability of Einstein static Universe was also done [93]. For that pur-
pose they considered linear homogeneous perturbations of the model and
showed that there exist stable solutions. Dynamics of scalar perturbations
33

34
h y b r i d m e t r i c - pa l at i n i g r av i t y
was also studied for that framework and expressed in Newtonian and syn-
chronous gauges [94]. What is interesting, they found a family of functions
f(R) which reproduce a cosmology that is not distinguisable from the one
provided by ΛCDM model while the meaningful modifications from GR
appear in the distant past what suggests a different scenario for the early
Universe. Further analysis on that topic is found in [95] where they put ob-
servational data constraints on the scalar field value being in an agreement
with allowed early-time deviations from GR. Dynamical system analysis was
also applied to the hybrid gravity [96] where they examined the model of the
form f(R) ∼ Rn. They showed that for this case the points characterizing GR
limits are unstable, it means, there is no value of parameters and initial con-
ditions that lead to cosmic evolutions indistinguishable from GR. Further-
more, thermodynamics properties have been also studied at the apparent
horizon in the FRLW background [97]. In the non-equilibrium description
(continuity equation of the dark fluid coming from the modifications is not
satisfied) they obtained that a new entropy production is generated violat-
ing the first law of thermodynamics. Assuming the continuity equation for
the dark fluid, the law is not violated (equilibrium approach). On the other
hand, the second law of thermodynamics for hybrid gravity is satisfied but
with extra restrictions imposed on the cosmological even horizon.
The theory was also investigated from astrophysical point of view. The
extension of the virial theorem due to hybrid gravity [98] might be a tool
for observational test of that theory. One applies the theorem in order to ob-
tain the mean density of galaxies, clusters etc., to determind the total mass of
such objects as well as the stability of gravitationally bounded systems. They
showed that most of the mass in a cluster is in the form of the geometric
mass, that is, it is included in the extra geometric terms (scalar field) mod-
ifiyng Einstein’s gravity. That scalar field contribution to the gravitational
energy play a role of dark matter at the galactic level. In [99] all quantities
including the scalar field were expressed in terms of observable parameters
opening a possibility to direct tests of hybrid gravity. Their theoretical con-
siderations indicate that galactic rotation curves and the mass discrepancy
in galaxies can be explained by the hybrid gravity field equations being per-
fectly consistent with observational data. Similar conclusions are given by
[100], where they used the observational data of stars moving around the
centre of our Galaxy.
Hybrid metric - Palatini gravity survived long enough to see its gener-
alisation: as a brane system, that is five-dimensional hybrid gravity [101]
and four-dimensional one [102] which was done by considering arbitrary
functions both the metric and Palatini curvature scalars in the gravitational
action. The authors proved that such a generalisation leads to GR with two

3.1 i n t ro du c t i o n o f t h e m o d e l
35
scalar fields coupled to each other when one uses the conformal transforma-
tion procedure. The model also provides the late time acceleration. Unfor-
tunately, in [103] one shows that this gravity model possesses propagating
degrees of freedom which are ghosts or tachyons. The only hybrid theory
(they have also considered f(R, RµνRµν) case) that is viable and reduces to
GR is hybrid metric-Palatini one which we are also going to study. Our ex-
aminations will concern a selection procedure for viable models given by Lie
and Noether symmetries. It will also allow us to solve cosmic evolutionary
equations as well as to find exact solutions of Wheeler-DeWitt equations for
the previously obtained models. The results of the analysis were published
in [104] while the similar Lie symmetries analysis for Bianchi spacetime in
the hybrid gravity framework was investigated in [105].
3.1
i n t r o d u c t i o n o f t h e m o d e l
We are going to consider a special form of the action introduced in [88]
which consists of two parts: one deals with the standard Hilbert - Einstein
action and an additional term which is constructed with arbitrary function
of the Palatini curvature scalar R:
1
√
S =
d4x −g[R + f(R)] + Sm.
(76)
2κ
The Palatini scalar R is built with two independent object which are the
metric g (of Lorentzian signature) and the connection ˆΓ :
R = gµνR
ˆ
ˆ
µν,
Rµν = ˆΓα
µν,α − ˆ
Γ α
µα,ν + ˆ
Γ α
αλΓ λ
µν − ˆ
Γ α
µλΓ λ
αν.
(77)
√
The third term, Sm =
d4x −gLm, stands for the standard matter action
and in this approach we assume that is connection independent. The Ricci
scalar R is obtained from the metric gµν.
The variation of the above action with respect to the metric gives the grav-
itational field equations (Einstein’s modified equations)
1
Gµν + f (R)Rµν − f(R)gµν = κTµν,
(78)
2
where Gµν is the Einstein tensor of the metric g and f (R) = df(R)/dR. The
matter energy - momentum tensor was defined as usual, it means
√
2
δ( −gLm)
Tµν := − √
.
(79)
−g
δ(gµν)
The variation with respect to the connection ˆΓ provides (as in the pure f(R)
Palatini gravity) the following equation
√
˜
∇α( −gf (R)gµν) = 0
(80)

36
h y b r i d m e t r i c - pa l at i n i g r av i t y
which reveals that the independent connection is the Levi-Civita connection
of the metric ˜gµν = f (R)gµν. It means that the metrics g and ˜g are confor-
mally related and the function f (R) is a conformal factor. It requires that
f (R) is a positive defined function. There is a well-known relation between
the two curvatures [106]
R
3 F(R);µF(R);ν
1
1 gµν F(R)
µν = Rµν +
−
∇µF(R);ν −
,
(81)
2
F2(R)
F(R)
2
F(R)
where ;µ ≡ ∇µ is the metric connection,
≡ ∇µ∇µ d’Alembertian operator,
and we have defined F(R) := f (R).
The trace of the modified Einstein equations (78) is called the hybrid struc-
tural equation or hybrid master equation. Assuming that f(R) has analytic
solutions, one may obtain that the Palatini curvature R is expressed in terms
of the variable X from the algebraic relation
F(R)R − 2f(R) = κT + R ≡ X.
(82)
The variable X measures the deviation from the General Relativity trace
equation R = −κT and with that definition one has F(R(X)) ≡ F(X). It is
possible to reformulate the previous field equations in terms of the variable
X and the function F(X) [92].
The action of the hybrid gravity theory can be also transformed into a
scalar-tensor theory action in the similar manner as for the pure metric and
Palatini case [13, 107]. One needs to introduce an auxiliary field E such that
[88, 92]
1
√
S =
d4x −g[R + f(E) + fE(R − E)] + Sm,
(83)
2κ2
where fE ≡ df(E) . The field E is dynamically equivalent to the Palatini scalar
dE
R if f (R) = 0. Let us define a scalar field and its potential
φ ≡ f (E),
V(φ) = Ef (E) − f(E).
(84)
Applying them to the above action it becomes
1
√
S =
d4x −g[R + φR − V(φ)] + Sm.
(85)
2κ2
The variation of (85) with respect to the metric, the scalar field φ and the
connection provides the field equations
1
Gµν + φRµν − (φR − V)gµν = κT ,
(86)
2
R − V,φ = 0,
(87)
√
ˆ
∇α( −gf (R)gµν) = 0.
(88)

3.1 i n t ro du c t i o n o f t h e m o d e l
37
Using the conformal relation (81) between R and R (let us remind that we
are using the metric gµν for lowering and raising indices), that is
R
3
3
= R +
∇µφ∇µφ −
φ,
(89)
2φ2
φ
the standard scalar-tensor form can be obtained:
1
√
3
S =
d4x −g (1 + φ)R +
∇µφ∇µφ − V(φ) .
(90)
2κ2
2φ
Applying the conformal relations to the equation (86) and (87) together with
the trace of (86) we have
3
3
(1 + φ)Gµν −
gµν∇αφ∇αφ +
∇µφ∇νφ
4φ
2φ
+gµν φ − ∇µ∇νφ + gµνV = κTµν,
(91)
1
φ
κφ
− φ +
∇αφ∇αφ +
(2V − (1 + φ)V
T .
(92)
2φ
3
,φ) =
3
The equation (92) is the second-order evolution equation for the scalar field φ
and can be interpreted as an effective Klein-Gordon equation. It is important
to notice that in hybrid gravity theory, unlike in the Palatini case, the scalar
field is dynamical (24).
3.1.1
Hybrid gravity cosmology
In order to examine the hybrid gravity model let us consider Friedmann -
Robertson - Lemaitre - Walker (FRLW) spatially flat metric:
ds2
FRLW = −dt2 + a2 (t) dx2 + dy2 + dz2
,
(93)
where a(t) is the scale factor. One easily finds that the Ricci scalar is R =
6(2H2 + ˙
H) where one defines the Hubble rate function H = ˙a(t) . The dot
a(t)
denotes the cosmic time derivative, it means d . The field equations in the
dt
scalar-tensor representation (91), (92) are
1
V
˙φ
3H2 =
κρ +
− 3 ˙
φ
H +
,
(94)
1 + φ
2
4φ
1
3 ˙
φ2
2 ˙
H =
−κ(ρ + p) + H ˙
φ +
− ¨
φ ,
(95)
1 + φ
2 φ
˙
¨
φ2
φ
κφ
φ + 3H ˙
φ −
+
[2V − (1 + φ)V
(ρ − 3p).
(96)
2φ
3
,φ] = − 3

38
h y b r i d m e t r i c - pa l at i n i g r av i t y
ρ and p are the energy density and pressure of the cosmic fluid coming from
the trace of perfect fluid energy - momentum tensor:
Tµν =(ρ + p)uµuν + pgµν,
(97)
T =gµνTµν = 3p − ρ,
(98)
where uµ = (1, 0, 0, 0) is a co-moving observer with the normalization condi-
tion uαuα = −1. The conservation of the matter energy - momentum tensor
is (assuming that it is a metric theory ∇µT µν = 0)
˙ρ + 3H(ρ + p) = 0.
(99)
The above Klein - Gordon equation (96) can be written in the following form
[88]:
˙
¨
φ2
φ + 3H ˙
φ −
+ M2
2φ
φ(T )φ = 0,
(100)
where M2 (T ) := m2 − 1 κT = 1 [2V − (1 + φ)V
φ
φ
3
3
,φ − κT ]. Assuming that the
˙
scalar field φ is not rapidly changing, then φ2 ∼ 0 and (100) represents a
2φ
massive scalar field on a FRLW background. The dynamical behavior of the
scalar field at late times depends on a form of the potential appearing in the
Klein - Gordon equation. In [88] the authors consider two models which are
consistent at Solar System and cosmological scale with asymptotically de
Sitter behavior. One may also examine the deceleration parameter [46, 92]
defined by
d 1
˙
H
q =
− 1 = −
− 1.
(101)
dt H
H2
One deals with accelerated expansion of the Universe when q < 0. There
is also an important class of cosmological models for which the decelera-
tion parameter equals zero (so-called marginally accelerating models). Being
a monotonically decreasing function the deceleration parameter whose the
value reaches q = 0 indicates models which start from decelerating states
(q > 0) and end in accelerated ones. Such models can be interpreted as the
turning point between a structure formation epoch and dark energy [92].
Starting from now on, we will skip the matter action Sm in (76) so we
will always consider vacuum case (Tµν = 0) unless one indicates directly an
introduction of standard matter. In the absence of matter, we may rewrite
the modified Friedmann equations (94) and (95) as:
3H2 = κρeff,
(102)
2 ˙
H = −κ(ρeff + peff),
(103)

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
39
where ρeff and peff are effective energy density and pressure given by
3
(1 + φ)κρ
˙
eff = −
φ2 + κV − 3H ˙
φ
(104)
4φ
3
(1 + φ)κp
˙
eff = −
φ2 − κV + 2H ˙
φ + ¨
φ.
(105)
4φ
Using the formulas (102) and (103) the deceleration parameter is
3 ρeff + peff
q =
− 1
(106)
2
ρeff
so with the definitions (104) and (105) with the Klein - Gordon equation (100)
in vacuum one gets the dependence on the scalar field:

˙
φ2

3
+ 4H ˙
φ + 2 κφ[2V − (1 + φ)V
φ
3
,φ]
q = −

 − 1.
(107)
2
− 3 ˙φ2 + κV − 3H ˙
φ
4φ
As mentioned above, dynamics of cosmological models may be studied with
respect to the deceleration parameter. In [92] the authors showed the exis-
tence of a few viable accelerating solutions (recall that φ ≡ df(R)
dR ) for the
hybrid gravity model among which there are power-law accelerating mod-
els.
From the cosmological point of view, hybrid gravity is a promising and
interesting model which should be further investigated. Solutions, it means
forms of the scalar field potential or functions f(R), should satisfy restricted
requirements. Since the field equations are quite difficult and demand a form
of V(φ) (when for example one wants to solve Wheeler-DeWitt equation), we
need special tools to deal with them. Due to that fact, we would like to study
FRLW cosmology of the hybrid gravity model with respect to symmetries.
For the further investigations we will need a point-like Lagrangian deduced
from (90)
L
3
= 6a ˙a2(1 + φ) + 6a2 ˙a ˙
φ +
a3 ˙
φ2 + a3V(φ).
(108)
2φ
3.2
n o e t h e r s y m m e t r i e s i n c o s m o l o g y
Using Noether symmetries approach to cosmology is nothing new but the
huge number of works considering the theorem in cosmological applica-
tions (see for example [108, 109, 110, 111, 112, 113, 114]) just shows that it
is a powerful tool in theoretical physics. Noether symmetries do not only
allow to solve differential equations by finding integrals of motion but also,
in the case of Extended Theories of Gravity, they select models which are vi-
able due to Noether symmetries of the system. They are a physical criterion

40
h y b r i d m e t r i c - pa l at i n i g r av i t y
as each symmetry is related to a conserved quantity which has a physical
meaning [109]. Moreover, as it was shown in [115], Noether symmetries are
a selection rule to recover classical behaviors in cosmic evolution:
Theorem 1 In the semi-classical limit of quantum cosmology and in the frame-
work of minisuperspace approximation, the reduction procedure of dynamics, due to
existence of Noether symmetries, allows to select a subset of the solution of Wheeler-
DeWitt equation where oscillatory behaviors are found. As consequence, correlations
between coordinates and canonical conjugate momenta emerge so that classical cos-
mological solutions can be recovered. Vice-versa, if a subset of the solution of WDW
equation has an oscillatory behavior, due to
− i∂j|Ψ >= Σj|Ψ >, j = 1, ..., k, k - number of symmetries,
(109)
where |Ψ > is a wave function of the Universe while Σ is a constant of motion (first
integral), conserved momenta have to exist and Noether symmetries are present. In
other words, Noether symmetries select classical universes.
From the above conclusion of Capozziello and Lambiase [115] the impor-
tance of Noether symmetries in (quantum) cosmology is evident. Let us
briefly discuss it.
In the canonical quantization approach (based on 3 + 1 decomposition of
Einstein’s field equations, also called ADM formalism [116]) to quantum
gravity (see for example [117]) one deals with so-called superspace of ge-
ometrodynamics which is an infinite-dimensional configuration space where
the classical dynamics takes place. It is a space of all 3-metric and matter field
configurations which are defined on 3-manifold. The superspace metric is
constructed with 3-metrics and matter fields, and it appears in the kinetic
term of Hamiltonian constraint (see for example [118]). A quantum state of
the Universe is represented by a wave functional not depending explicitly on
the coordinate time t. Wheeler-DeWitt (WDW) equation is, roughly speak-
ing, a quantized version of Einstein’s field equations (together with so-called
momentum constraint [117, 118, 119]). It is a second-order hyperbolic func-
tional differential equation describing the dynamical evolution of the wave
function in superspace, that is, the wave function of the Universe. There are
many difficulties arising from this approach. One of them is the infinite di-
mension of the superspace that makes WDW equations impossible to fully
integrate. In order to deal with that problem one consider a toy model of
quantum cosmology by imposing restrictions on the metric and matter fields
engaged to a game. Such a simplified superspace is called minisuperspace.
The simplest one possesses homogeneous and isotropic metrics, and matter
fields. Corresponding supermetric is called minisupermetric. With finite di-
mension of configuration spaces one may solve WDW equations and try to

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
41
interpret obtained results. The popular interpretation is given by Hartle; so-
called Hartle criterion [120, 115] says that strong peaks of the wave function
of the Universe indicates classical trajectories (it means universes). It corre-
sponds to the oscillatory behavior of the wave function (see the analogical
situation in the non-relativistic quantum mechanics) for which the system
behaves like a classical one while exponential regime of the wave function is
classically forbidden.
Coming back to Noether symmetries of a minisuperspace cosmological
model under consideration, one shows [115] that conserved momenta are
connected to oscillatory parts of the wave function in the directions of corre-
sponding symmetries. Finding Noether symmetries and corresponding con-
stants of motion allows not only to reduce and solve differential equations
but also to specify oscillatory parts of the wave function which is an exact
solution of the WDW equation.
3.2.1
Noether symmetries of hybrid gravity model
We are going to use Noether symmetries in order to solve classical equa-
tions of motion derived from the hybrid gravity Lagrangian (108). We will
follow the approach developed in [121] (see notes in (A.2.3) for details). One
observes that the Lagrangian (108)
L
3
= 6a ˙a2(1 + φ) + 6a2 ˙a ˙
φ +
a3 ˙
φ2 + a3V(φ)
(110)
2φ
has the standard form L
(2)
= T − Veff. The kinetic energy T = 1 g
2
µν ˙
xµ ˙xν
indicates the minisuperspace metric
3
ds2
= 12a (1 + φ) da2 + 12a2dadφ +
a3dφ2,
(111)
(2)
φ
while Veff = −a3V (φ) stands for effective potential. Applying the theorem
4 to the Lagrangian (108) we are able to find such forms of potential V (φ)
that the hybrid gravity Lagrangian will admit Noether point symmetries.
Since the Lagrangian is time-independent, it admits the Noether symme-
try ∂t with the Hamiltonian (it means the first Friedmann equation (102)) as
a conservation law, that is
3
EH = 6a (1 + φ) ˙a2 + 6a2 ˙a ˙φ +
a3 ˙
φ2 − a3V (φ) .
(112)
2φ
Let us recall that we are considering a vacuum case so the Einstein equation
G0 = 0 being a constraint gives that E
0
H = 0. The Noether condition (342)

42
h y b r i d m e t r i c - pa l at i n i g r av i t y
gives us, together with ξ = 1, the following system of partial differential
equations:
η(1 + φ) + a2ρ,a + a(ρ + 2(1 + φ)η,a) =0,
(113)
φ(3η + 4φη,φ − a(ρ − 2φρ,φ)) =0,
(114)
4φ2η,φ + a2ρ,a + 2aφ(24ηη,φ + ρ,φ + η,a) =0,
(115)
2(1 + φ)η,t + aρ,t =0,
(116)
a
2η,t +
ρ,t =0,
(117)
φ
aρV (φ) + 3V(φ)η =0.
(118)
Since the potential V(φ) does not depend on the scale factor, η = 0 and
hence the potential is a constant value. Applying that result into the equa-
√
tions (
φ
113), (114) and (116) we found that ρ =
and therefore we have
a
just shown that there also exists an extra Noether symmetry for a constant
potential V(φ) = V0:
√φ
X1 =
∂φ
(119)
a
while the corresponding Noether integral is of the form
a
I1 = 3 √
2φ ˙a + a ˙
φ .
(120)
φ
Instead of looking for solutions of field equations in (a, φ) coordinates (which
would be tough), let us perform the following coordinate transformation
2
a = u 3 ,
φ = v2u− 43 ,
(121)
under which the Lagrangian of the field equations became
L
8
2
(u, v, ˙u, ˙v) =
˙u2 + 6u 3 ˙v2 + V0u2.
(122)
3
In the (u, v) variables the field equations have the forms
8
2
˙u2 + 6u 3 ˙v2 − V0u2 = 0,
(123)
3
3
3
¨u − u− 13 ˙v2 − V0u = 0,
(124)
4
8
2
¨v +
˙u ˙v = 0,
(125)
3u
2
while we wrote the Noether integral as ¯I1 = u 3 ˙v. Replacing one of the
velocities by ˙v = ¯I1u− 23 , we are able to write the general solution of the
above system as
du
=
dt.
(126)
3 V
¯I2u−23
8
0u2 − 9
4 1

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
43
The solution of (126) exists but the scale factor cannot be expressed in terms
of the cosmic time t in an algebraic and easy way. But we can rewrite the
first Friedmann equation (126) in terms of the scale factor a(t) as the Hubble
function (recall that H = ˙a ):
a
H2 = ΩΛ + Ωra−4 ,
(127)
H2
0
where we have defined the density parameters of the cosmological constant
and radiation as
1 V
¯
0
I2
Ω
1
Λ =
,
and
Ωr = −
,
(128)
6 H2
H2
0
0
respectively. Let us just notice that in order to have a physical solution, the
integral of motion has to be a complex value. Comparing the result to the
ΛCDM model one sees that the hybrid gravity model introduces radiation
term - let us underline that we are considering vacuum case from the very
beginning. It means that such a geometric modification provides "matter
fluids" which are a cosmological constant responsible for the late time accel-
eration (as the ΛCDM model does) and radiation. In the contrary to ΛCDM
model, the radiation term appears "naturally" in the Friedmann equation de-
rived from hybrid gravity while in the first case one needs to put it by hand
since radiation fluid does not contribute to the trace of an energy momentum
tensor.
One may also perform a similar analysis after introducing dust to the
model, it means introducing ρD = ρm,0a−3 in (104). Hence, the equation
(123) becomes
8
2
˙u2 + 6u 3 ˙v2 − V0u2 = ρm0.
3
The analytical solution is written as
du
=
dt.
3 V
ρ
¯I2u−23
8
0u2 + 3
8
m0 − 9
4 1
Simply, we may also write the Hubble function as
H2 = ΩΛ + Ωma−3 + Ωra−4 ,
H2
0
where we have defined another density parameter corresponding to the dust
ρm0
Ωm =
.
6H2
0

44
h y b r i d m e t r i c - pa l at i n i g r av i t y
3.2.2
Noether symmetries of conformal hybrid gravity Lagrangian
The examination of hybrid gravity with respect to Noether symmetries gave
us a trivial solution. However, one may try to perform a conformal transfor-
mation of our Lagrangian (108) and apply results of [122, 123, 124] (see the
theorem 6 and the section (A.5)). As the dynamical system provided by the
Lagrangian (108) is conformally invariant (EH = 0) one is going to look for
new solutions in conformal frames. We will focus on the case when the lapse
function is a function of the scale factor, it means dτ = N(a)dt
ds2 = −N−2 (a (τ)) dτ2 + a2 (τ) dx2 + dy2 + dz2 .
(129)
One may also consider the lapse function which depends on a scalar field
and show that hybrid gravity is conformally related to a Brans-Dicke-like
scalar-tensor theory [104].
The already mentioned Lagrangian for the conformal FRLW spacetime
(129) is given as:
L
a3V (φ)
a, φ, a , φ
=
N (a)
3
+N (a) 6a (1 + φ) a 2 + 6a2a φ +
a3φ 2 ,
(130)
2φ
where the prime denotes d/dτ. The conformal kinetic metric and Ricci scalar
of that metric are given by
3
d ¯s2
= N (a)
12a (1 + φ) da2 + 12a2dadφ +
a3dφ2
,
(131)
(2)
φ
and
a2NN,aa − a2N2
R
,a − N2
(2) = −
,
12a3N3
respectively. We will consider the case when R(2) = 0 so the problem reduces
to the dynamics of Newtonian physics [122]. Now the lapse function is of
the form
N (a) = a−1eN0a.
(132)

3.2 n o e t h e r s y m m e t r i e s i n c o s m o l o g y
45
Applying the lapse function (132) into the Lagrangian (130) we may use the
geometric approach developed in [121]. The set of differential equations, that
we need to solve, coming from the Noether symmetry approach is
ξ,a =0,
(133)
ξ,φ =0
(134)
ρ + 2(1 + φ)η,a + aρ,a =0,
(135)
2φ(η + 2φη,φ) − a(ρ − 2φρ,φ) =0,
(136)
4φ(1 + φ) + (a2ρ,a + 2φ[η + a(ρ,φ+η )]) =0,
(137)
,a
ρaV (φ) + 4ηV(φ) =0,
(138)
where we have already used that ξ,t = 0. The case when ξ,t = 0 was con-
sidered in [104] where computer algebra was used. Subtracting the equation
(137) from (136) and using (135) one finds that aη,a = 2φη,φ. Let us examine
the case for the constant η = − 1 . That ansatz provides the equation (135) as
2
ρ = A(φ) , where A(φ) is an unknown function of the scalar field. Applying
a
the result into (136) or (137) one gets the equation determining the function
A(φ):
φ + A(φ) + A (φ) = 0
√
with the solution A(φ) = φ + V1 φ, where V1 is a constant. Using the
obtained solutions to (138) we find that
4
V (φ) = V0
φ + V1
.
(139)
and the extra Noether symmetry which is admitted by the conformal system
has the form:
√
1
φ + V1 φ
X1 = − ∂a +
∂φ.
(140)
2
a
The corresponding conservation law is
a
I
˙
X
= 6 V
√ V φ.
(141)
1
1
φ − 1
˙a + 3
1
φ
There exists also the second symmetry vector [104] with the corresponding
conservation law:
X2 = 2τ∂τ + a
φV1 + 1 ∂a − 2V1
φ (φ + 1) ∂φ,
(142)
and
V1
I
˙
X
= 12a (1 + φ) ˙a + 6a2 1 − √
φ,
(143)
2
φ

46
h y b r i d m e t r i c - pa l at i n i g r av i t y
respectively, with the potential given by
6
V (φ) = V0 (1 + φ)2 exp
arctan
φ
.
(144)
V1
We have chosen N0 = 0 for both cases because in the case of N0 = 0, one
finds that the Lagrangian (130) admits extra Noether symmetries only in the
case of the trivial potential V (φ) = 0.
From the definition of the potential (84) one may try to find a form of the
function f(R). For the first potential (139) the equation (84) is
4
Ef (E) − f(E) = V0
f (E) + V1
.
(145)
Let us differentiate it with respect to f (E):
2V
3
0
f (E) + V1
− E = 0,
(146)
f (E)
and defining y =
f (E), one has the polynomial equation
E
(y + V1)3 −
y = 0.
(147)
2V0
If we put V1 = 0, the solution of the equation (147) is the “Starobinsky-like”
ansatz:
E2
f (E) =
.
(148)
4V0
One notices that the solution (148) after applying to the hybrid master equa-
tion (82) reproduces the General Relativity trace equation, it means X ≡
κT + R = 0.
Similarly, for the potential (144) one has the following equation to solve:
2
6
Ef (E) − f(E) = V0 1 + f (E)
exp
arctan
f (E)
.
(149)
V1
3.3
e x a c t a n d i n va r i a n t s o l u t i o n s
As we have found the symmetries and potentials appearing in the conformal
Lagrangian we may look for the exact solution of the field equations. We will
focus on the potential (139) while the case of the potential (144) is considered
in [104].
Symmetries are very helpful if one wants to find a suitable transformation
of variables appearing in field equations. Using the symmetry (140) one may
find Lie invariants by
adφ
− 2da =
√ .
(150)
φ + V1 φ

3.3 e x ac t a n d i n va r i a n t s o l u t i o n s
47
The relation between the scalar field φ and a new variable v is
v
2
φ =
− V1
.
(151)
a
Inserting the above result into the conservation law (141) and performing
some simple algebra one finds the following coordinate transformation:
v
2
a = Cv + u, φ =
− V1
,
(152)
Cv + u
where C = V1/(1 + V2) and the new variable u is constructed with the
1
Noether integral (141). In the new coordinates, the Lagrangian (130) becomes
L
6
u, v, u , v
= 6 V2
1 + 1 u 2 +
v 2 + V0v4.
(153)
V2 + 1
1
Let us perform a second transformation of the form
x
=
12 V2 + 1 u,
(154)
1
12
y
=
v,
(155)
V2 + 1
1
which transforms the Lagrangian (153) into a much easier form
L
1
1
x, y, x , y
=
x 2 +
y 2 + ¯
V0y4,
(156)
2
2
2
where ¯
V0 = V0 V2 + 1 . The Hamiltonian of the field equations is given
144
1
by
H
1
1
=
p2
p2
2 x + 2 y − ¯
V0y4,
(157)
with the momenta px, py defined below. The Hamilton equations of the sys-
tem (pq = − ∂ ˜H , q = ∂ ˜H , qi = {x, y}) are
i
∂qi
i
∂pqi
x = px,
y = py
(158)
px = 0,
py = 4 ¯
V0y3.
(159)
Since the Hamiltonian does not depend on time explicitly we may write
the Hamilton-Jacobi equation as S = ¯S(x, y, ˜
H) − ˜
Ht. Let us recall that the
Hamiltonian constraint is ˜
H = 0 so the equation is
2
2
∂ ¯
S
∂ ¯
S
+
− 2 ¯
V0y4 = 0,
(160)
∂x
∂y

48
h y b r i d m e t r i c - pa l at i n i g r av i t y
where ∂S = p . From the Hamilton equations and Hamilton-Jacobi equa-
∂q
q
i
i
tion one gets that
x = c1τ + c2, y = ε
2V0y4 − c2, ε = ±1,
(161)
1
S = c1x + ¯S(y) + S0,
¯S(y) = ε
2V0y4 − c2dy.
(162)
1
Let us write (161) as
x (τ) = c1τ + c2,
(163)
dy
= ε (τ − τ0) .
(164)
2 ¯
V0y4 − c21
and consider firstly a simply case when V1 = c2 = 0. For these assumptions
one gets that a = u = (12)− 12 x = ˜c1τ. From the conformal transformation
of the time coordinate dt = a(τ)dτ the radiation solution can be obtained
(a0 =
2 ):
˜
c1
√
a(t) = a0 t.
(165)
We may also perform the another simplification in order to get a more inter-
esting solution. Let us assume that V1 = 0 and c1 = 0. Then we can solve
(164)
1
1
y (τ) = −ε √
(166)
2V0 (τ − τ0)
so now the scale factor can be expressed as
1
a(τ) = a1 − a2
(167)
τ − τ0
where a1 =
c2
√
and a2 =
12ε
√
. In order to write the Hubble
12(V 2+1)
24V
+1)
1
0(V 2
1
function1 as a function of the scale factor
a
a2
H (τ) =
=
(168)
a2
(a1(τ − τ0) − a2)2
we need to have τ − τ0 = a2
from (167) and now
a1−a
2
H (a) = a−1 a
.
(169)
2
1a−1 − 1
The normalized Friedmann equation is defined as H2(a) = F(a), where
H2
0
H0 = H(a(t) = 1) is a present value of the Hubble constant while F(a)
da
da
1
Recall that H = 1
= 1
a dt
a2 dτ

3.3 e x ac t a n d i n va r i a n t s o l u t i o n s
49
is a function containing density parameters which are comparable with as-
trophysical data. For the present time we set that a(t) = 1 and from the
equation (169) we deduce a−1 = H
2
0/ (|a1| + 1)2. The Hubble function is
a
2
1 − a
H(a) = H0
(170)
a(a1 − 1)
and finally, the normalized Friedman equation can be written in the follow-
ing form
H2 (a) = Ωra−4 + Ωma−3 + Ωka−2 + Ωfa−1 + ΩΛ,
(171)
H2
0
where
|4a1|
1
Ωf =
,
ΩΛ =
,
(172)
(|a1| + 1)4
(|a1| + 1)4
|a1|4
|4a1|3
Ωr =
,
Ωm =
,
(173)
(|a1| + 1)4
(|a1| + 1)4
|6a1|2
Ωk =
.
(174)
(|a1| + 1)4
√
From the above analysis arises a conclusion that each power of
φ ap-
√
4
pearing in the potential (139), that is V (φ) = V0
φ + V1
, introduces
into the Friedmann equation a power term of the scale factor which has a
cosmological meaning. Each term represents fluid filling the Universe and
they are: radiation, dust, curvature-like fluid, a dark energy fluid with equa-
tion of state pf = − 2 ρ
3
f and a cosmological constant, respectively. Let us
again recall that we have been considering empty spacetime, that is, vacuum
case of the model. Moreover, we have assumed that the spacetime is spa-
tially flat: the curvature term which appeared in the Friedmann equation
comes from hybrid gravity. We would also like to notice that for large red-
shift 1 + z = a−1 the Friedmann equation (171) behaves like the radiation
solution which is presented in the picture 9: the hybrid gravity coincides
with radiation solution in the early Universe. There are also drawn the scale
factor of the standard ΛCDM cosmology and the radiation one.
3.3.1
Wheeler-DeWitt equation of hybrid gravity model
Roughly speaking, WDW equation is a quantized version of a Hamiltonian
of a considered system. In the case of hybrid gravity applied to FRLW cos-
mology we deal with the 2-dimensional minisuperspace described by the
minisuperspace metric Gij = diag(1, 1), the WDW it has the following form
Ψ − a3V(φ)Ψ = 0,
(175)


50
h y b r i d m e t r i c - pa l at i n i g r av i t y
Figure 9: Comparison of the hybrid gravity scale factor with that of ΛCDM-
√
cosmology aΛ (t) and the radiation solution ar (t) = a0r t where t0
is the present time, aΛ (t0) = 1. For the hybrid gravity solution, we set
|a1| > 1.
where
=
1
√
∂
|G|Gij ∂
is the Laplace operator, Ψ is a wave func-
|G| ∂xi
∂xi
tion of the Universe and xi = {a, φ}. Let us notice that the WDW equation is
a Klein-Gordon equation with the d’Alembertian defined by the minisuper-
space metric Gij.
From the Hamiltonian (157), following canonical quantisation procedure
[125, 117, 126], one may determine the WDW equation (recall that the dimen-
sion of the minisuperspace is two and the minisuperspace is flat), which has
the form
Ψ,xx + Ψ,yy − 2V0y4Ψ = 0 ,
(176)
where Ψ is the Wave Function of the Universe [127]. We would like to solve
the above equation and again we can use symmetries to do that. We could
use Lie symmetries method [128, 129] in order to find a generic symmetry
vector and bring it to play to lower the number of independent variables. In
our case the linearized symmetry condition by which we look for symme-
tries is lengthy but fortunately one may follow the theorem 7 formulated in
[124] which combine conformal algebras of minisuperspace with symmetries
of Klein-Gordon equation. Unfortunately, the two-dimensional Riemannian
space has an infinite conformal algebra but we need at least one confor-

3.3 e x ac t a n d i n va r i a n t s o l u t i o n s
51
mal Killing vector satisfying the condition (381) to solve the WDW equation
(176).
It is easy to check that the vectors X1 = ∂x and X2 = ∂y are Killing vectors
of the minisuperspace metric Gij, it means they satisfy the condition
Xi;j + Xj;i = 0.
(177)
There exists also the homothetic vector X3 = x∂x + y∂y with the conformal
factor ψ = 1:
Xi;j + Xj;i = 2ψGij
(178)
but it can be checked that only the vector X1 satisfies the condition (381).
That means that the generic Lie symmetry vector is
X = b1∂x + (b2Ψ + b(x, y))∂Ψ,
(179)
where b(x, y) is a function that satisfies WDW equation (176). Let us now
reduce the number of variables of the equation by the zeroth order invariants
{Y, Z}. One gets that
dx
dΨ
=
, Z = y
(180)
b1
b2Ψ
so the invariant functions coming from (180) are {Ψ = Yeµx, y}, where µ ∈ C
[128]. Hence the considered WDW equation reduces to the second order
ordinary differential equation:
Y,yy + µ2 − 2 ¯
V0y4 Y = 0.
(181)
One recognizes the one-dimensional time-dependent oscillator. The solu-
tions due to Lie point symmetries of such a system were considered in
[130, 131, 132]. The solution of the above equation is
Y (y) = y1ew(y) + y2e−w(y),
where
√2
w (y) =
2 ¯
V0y4 − µ2 dy.
(182)
2
We are able finally to write the invariant solution of the WDW equation (176)
as
Ψ (x, y) =
y1eµx+w(y) + y2eµx−w(y) .
(183)
µ

52
h y b r i d m e t r i c - pa l at i n i g r av i t y
3.4
r e m a r k s
Let us briefly conclude our considerations on hybrid gravity model applied
to FRLW cosmology. We have used Noether and Lie point symmetries ap-
proaches which allowed us to solve classical field equations arising from La-
grangian in the first case and to find a Wave Function of the Universe which
is a solution of the Wheeler-DeWitt equation being a quantized version of
a cosmological Hamiltonian. The analysis was performed in the scalar-field
representation of the hybrid gravity model what resulted into a system with
two independent variables: the scale factor of the Universe a(t) and the
scalar field φ. The field equations as well as WDW equations required a
choice of the potential V(φ) in order to be solved, that is, coming back to the
original representation of the theory, one needs to specify the gravitational
Lagrangian f(R). We examined two cases: first one gave as the solution with
cosmological constant and radiation fluid for the constant potential V0 (from
the Noether symmetries procedure) while considering the conformal frame
resulted in the much richer model: for the power-law potential we obtained
the Universe filled with five fluids: radiation, dust, curvature-like fluid, dark
energy one with EoS pf = − 2 ρ
3
f and cosmological constant. It is important
to underline that we have considered spatially flat metrics (k = 0) and vac-
uum equations in both models, that is, the right-hand side of the modified
Einstein’s equations is zero.
Following DeWitt [127], the solution of the WDW equation is called a
Wave Function of the Universe which is related to a probability that an ob-
served universe emerges with some initial conditions which might be speci-
fied by for example, "no boundary condition" [133] or "tunneling from noth-
ing" [134, 135]. The oscillatory or exponential behavior depends on the signs
of the variables as x, y are functions of φ which can be positive or negative
defined. The positivity of the scalar field can be interpreted as quintessence
while negative scalar field corresponds to phantom field. For the case φ = 0
one recovers GR, that is, the function f(R) turns out to be a cosmological
constant. It should be also mentioned that the only power-law Lagrangian
of hybrid gravity that admits Noether symmetries has a form f(R) ∼ R2
while in f(R) gravity in metric approach one deals with f(R) = Rn, and
similarly in pure Palatini one the power-law function is f(R) = Rn.
Hybrid gravity, according to up-to-now studies, seems to be a theory
worth of further considerations, especially for astrophysical objects such as
neutron stars or black holes because no such examination has been per-
formed so far. It is capable to recover the various cosmological epochs as
shown in [136] and because of the scalar-tensor representation, it passes so-
lar system tests[21, 20, 100].

O T H E R T H E O R I E S O F G R AV I T Y
4
Besides the cosmological constant Λ introduced in order to explain late time
accelerating expansion, a minimally coupled scalar field is one of the sim-
plest modification of the Einstein’s field equations. Similarly as the cosmo-
logical constant, it can be treated both as the geometric modification as well
as exotic fluid inserted on the right hand side of the equations. There are
much more interesting but also more difficult to handle models which con-
cern a non-minimally coupled scalar field (for example Brans-Dicke theory
[137]) since their field equations have similar forms as 4 + 1 decomposition of
Kaluza-Klein field equations [138, 139, 140, 141]: the 5-dimensional Kaluza-
Klein theory unifies gravitation and electromagnetism [142]. So far, we have
investigated two non-minimally coupled scalar field models: Palatini f(R)
can be considered as scalar-tensor theory (although we do not treat it in this
way) as well as Hybrid Gravity which we studied in scalar-tensor represen-
tation. Now on, we are going to examine minimally coupled scalar field in
both cosmology and astrophysics.
In the presented chapter the first part will concern cosmological considera-
tions. We will focus on anisotropic models in the framework of scalar-tensor
theory of gravity. Mainly we will focus on Bianchi I and Bianchi II models.
Later on, we will examine configurations of relativistic stars in the first part.
We will briefly recall main results coming from General Relativity and then
turn to Extended Theories of Gravity. Since the stability criterion must be
investigated case by case, we will present, as the simplest example of ETGs,
a minimally coupled scalar field.
4.1
b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
We have already mentioned that anisotropic models of Universe can be also
very important since we do not really know if our Universe is isotropic. The
simplest generalization providing anisotropy is the assumption that instead
of one scale factor of the Universe one deals with three, each one for one
spatial direction. Such a model is so-called Bianchi I. There are more of
Bianchi spacetimes and we will briefly introduce them. After that, we will
focus on Lie symmetries in Bianchi scalar-field cosmology. Similarly as it was
done for the Hybrid Gravity, we will look for invariant and exact solutions
53

54
o t h e r t h e o r i e s o f g r av i t y
of Wheeler-DeWitt equations. To find classical solutions, we will use WKB
approximation. More detailed discussion can be find in [105].
Despite the fact that on the large scale the observed Universe is homoge-
neous and isotropic there are visible anisotropies in the cosmic microwave
background. The existence of the anisotropies means that the Universe does
not expanse in the same way in all directions as standard cosmological
model assumes. If our Universe is considered on the large scale, the simple
model described by FRLW metric is sufficient and agrees with astronom-
ical observations (so-called LCDM standard cosmological model). As the
anisotropies do not increase and are very small one supposes that anisotropic
models isotropize as time approaches our epoch [143, 144]. This makes it im-
portant to study models which are not isotropic at early times and therefore
the dynamics of anisotropies should be understood. There are also consid-
erations [143, 145] that anisotropies before the inflation could be a reason
for the coupling between the gravitational field and the inflaton field (scalar
field minimally or non-minimally coupled to gravity). A lot of attention has
been given to a scalar field in inflationary models [146, 147] but also because
of a possibility that it could explain dark matter problem and the damping
of cosmological constant [148]. Unfortunately, the presence of scalar fields
in cosmology arises to another problem which is an unknown form of their
potentials.
Anisotropic but homogeneous models of universes are described by Bianchi
models. Bianchi spacetime manifolds are foliated along the time axis with
3-dimensional homogeneous hypersurfaces admitting a group of motion G3.
There are nine possible groups [149, 150] which gives nine possibles models
which can be taken under consideration. All physical variables appearing in
the models depend on time only which reduce the Einstein and other gov-
erning equations to ordinary differential equations. The line element of the
Bianchi models in 3 + 1 decomposition has a following form [149, 151]
1
ds2 = −
dt2 + ¯gij(t)ωi ⊗ ωj,
(184)
N(t)2
where N(t) is the lapse function and {ωi} denotes the canonical basis of
1-forms satisfying the Lie algebra
dωi = Cijkωj ∧ ωk
(185)
where Ci are the structure constants of the algebra. The spatial metric ¯g
jk
ij
is diagonal and can be factorized as follows
gij(t) = e2λ(t)e−2βij(t)
(186)

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
55
Table 3: The Ricci scalar of the 3d hypersurfaces of the class A Bianchi spacetimes.
Model
R∗ (λ, β1, β2)
Bianchi I
0
Bianchi II
− 1 e(4β1−2λ)
2
√
√
Bianchi VI
3β2)
3β2
0/VII0
− 1 e−2λ e4β1 + e−2(β1−
± 2eβ1+
2

√
√
2

e4β1 + e−2β1 e 3β2 + e− 3β2
+
Bianchi VIII
− 1 e−2λ 

2
√
√

2

−2e−β1 e 3β2 − e− 3β2

√
√
2

e4β1 + e−2β1 e 3β2 − e− 3β2
+
Bianchi IX
− 1 e−2λ 
 + 1
2
√
√

2

−2e−β1 e 3β2 + e− 3β2
where eλ(t) is the scale factor of the Universe and the matrix βij is diagonal
and traceless. The matrix βij depends on two independent quantities β1, β2
which are called the anisotropy parameters [151]
√
√
1
3
1
3
βij = diag β1, − β1 +
β2, − β1 −
β2
(187)
2
2
2
2
√
and, in these variables, it is
¯g = e3λ. We will consider only a subclass
of the Bianchi models, so-called class A, since there exist Lagrangians of
field equations for them (for details, see for example [149, 150, 105]). Let
us additionally mention that for the line element (184) together with the
definitions (186) and (187), the Ricci scalar of the Bianchi class A spacetimes
is
R = R(4) + R∗
(188)
where (the dot denotes the differentiation with respect to the time t)
3
R(4) = N 4N¨λ + 4 ˙
N ˙λ + 8N ˙λ2 + N ˙
β2
2
1 + N ˙
β2
2
(189)
and R∗ = R∗ (λ, β1, β2) is the component of the three dimensional hypersur-
face. The exact forms of R∗ for some of the Bianchi models are given in the
table 3.
Now on we are ready to study Bianchi models in scalar-tensor cosmology
with minimally coupled scalar field. The action has a well-known form
√
1
S =
dx4 −g
R −
gµνφ,µφν + V (φ)
(190)
2

56
o t h e r t h e o r i e s o f g r av i t y
while the Lagrangian L ≡ L N, λ, β1, β2, φ, ˙λ, ˙β1, ˙β2, ˙φ is obtained from
(184), (188), and (189) [146]
3
1
e3λ
L = N(t)e3λ
6 ˙λ2 −
˙β2
˙φ2 +
(V (φ) + R∗) .
(191)
2
1 + ˙
β2
2
− 2
N(t)
The field equations with respect to the variables λ, β1, β2, φ are
3
˙
2
2
1
N
1
1 ∂R∗
4¨λ +
6 ˙λ2 +
( ˙
β
˙
˙
1
+ ˙
β2 ) + φ2 +
λ −
V + R∗ +
= 0,
2
2
N
N2
3 ∂λ
(192)
˙
¨
N
1
β
˙
(1,2) +
β
R∗
= 0,
(193)
N (1,2) + 3 ˙λ ˙
β(1,2) + 3N2 ,(1,2)
˙
¨
N
1 ∂V
φ + 3 ˙λ ˙
φ +
˙φ +
= 0,
(194)
N
N2 ∂φ
whilst the 00 modified Einstein’s equation is
3
1
e3λ
Ne3λ
6 ˙λ2 −
˙β2
˙φ2 −
(V + R∗) = 0.
(195)
2
1 + ˙
β2
2
− 2
N
Under coordinate transformations
√
√
√
3
3
3
(λ, β1, β2) =
x,
y,
z
and N (t) = ¯
N (t) e−3λ,
(196)
6
3
3
the equation (195) becomes
1
√
¯
1
N ˙x2 − ˙y2 − ˙z2 − ˙
φ2 −
e 3x (V (φ) . + R∗) = 0
(197)
2
¯
N
From the kinetic part of the Lagrangian (191) we notice that one deals with
a flat 4-dimensional minisuperspace. Above equation, after the quantization
procedure (see the sections (3.2), (3.3.1) as well as [117]) can be transformed
into WDW equation
√
Ψ
3x
,xx − Ψ,yy − Ψ,zz − Ψ,φφ − 2e
(V (φ) + R∗) Ψ = 0
(198)
which has a form of Klein-Gordon equation in the 4-dimensional flat space
M4. As we want to apply the procedure of [124, 121], which was briefly
described in the section (A.5), we will need the conformal algebra of the M4
spacetime. Its algebra is 15-dimensional: one may show that C(D)
O(D +
2), where the dimension of the orthogonal algebra O(D + 2) is (D+1)(D+2)
2
[152]. The considered spacetime admits ten Killing vectors:
K(x) = ∂x, K(y) = ∂y K(z) = ∂z K(φ) = ∂φ,
(199)
R(xy) = y∂x + x∂y, R(xz) = z∂x + x∂z,
(200)
R(yz) = z∂y − y∂z, R(xφ) = φ∂x + x∂φ,
(201)
R(yφ) = φ∂y − y∂φ , R(zφ) = φ∂z − z∂φ,
(202)

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
57
Table 4: Lie symmetries of the WDW equation of the Class A Bianchi models in
scalar field cosmology for V(φ) = 0.
Model V (φ) = 0
#
Lie Symmetries
Bianchi I
16
Ψ∂Ψ, K(x), K(y), K(z), K(φ), R(xy), R(xz)
R(yz), R(xφ), R(yφ), R(zφ), ¯
H,
¯
C(x) − xΨ∂Ψ ,
¯
C(y) − yΨ∂Ψ ,
¯
C(z) − zΨ∂Ψ ,
¯
C(φ) − φΨ∂Ψ
Bianchi II
7
Ψ∂Ψ, K(z), K(φ), K(x) − 1 K
2
(y), R(zφ)
R(xz) − 1 R
R
2
(yz), R(xφ) − 1
2
(yφ)
√
Bianchi VI
3
0/VII0
3
Ψ∂Ψ, K(φ), K(x) + 1 K
K
4
(y) + 4
(z)
√
R
3
(xφ) + 1 R
R
4
(yφ) + 4
(zφ)
Bianchi VIII/IX
2
Ψ∂Ψ, K(φ)
one gradient homothetic Killing vector
H = x∂x + y∂y + z∂z + φ∂φ,
(203)
and four special conformal Killing vectors
1
1
C(x) =
x2 + y2 + z2 ∂x + xy∂y + xz∂z + φ2∂x + φx∂φ,
2
2
1
1
C(y) = xy∂x +
x2 + y2 − z2 ∂y + zy∂z − φ2∂y + φy∂φ,
2
2
1
1
C(z) = xz∂x + yz∂y +
x2 + z2 − y2 ∂z − φ2∂z + φz∂φ,
2
2
1
C(φ) = xφ∂x + yφ∂y + zφ∂z +
x2 + φ2 − y2 − z2 ∂φ,
2
for which the conformal factors are ψ(x) = x, ψ(y) = y,ψ(z) = z, ψ(φ) = φ,
respectively.
Now on, we are ready to look for Lie symmetries of the WDW equation
(198). Using the theorem 7 from the Appendix A we have found that the
WDW equation under consideration admits Lie symmetries not only for spe-
cial forms of the potential V(φ) but also for arbitrary one. The special forms
of the potential are V(φ) = 0 for which the scalar field φ behaves like stiff
matter, V(φ) = V0 with V0 = 0 and exponencial one V(φ) = V0eµφ. The
mentioned results are presented in the tables 4 and 5.

58
o t h e r t h e o r i e s o f g r av i t y
Table 5: Lie symmetries of the WDW equation of the Class A Bianchi models in
scalar field cosmology for non-zero potentials.
Model V (φ) = V0
#
Lie Symmetries
Bianchi I
7
Ψ∂Ψ, K(y), K(z), K(φ), R(yz), R(yφ), R(zφ)
Bianchi II
4
Ψ∂Ψ, K(z), K(φ), R(zφ)
Bianchi VI0/VII0
2
Ψ∂Ψ, K(φ)
Bianchi VIII/IX
2
Ψ∂Ψ, K(φ)
Model V (φ) = V0eµφ
#
Lie Symmetries
√
Bianchi I
7
Ψ∂
3
Ψ, K(y), K(z), R(yz),
µK
3
(x) − K(φ),
√
√
R
3
3
(yφ) +
µR
µR
3
(xy), R(zφ) + 3
(xz)
√
Bianchi II
4
Ψ∂
3
Ψ, K(z), K(x) − 1 K
K
2
(y) − µ
(φ)
√
R
3
(zφ) +
µ R
R
3
(xz) − 1
2
(yz)
√
√
Bianchi VI
3
3
0/VII0
2
Ψ∂Ψ, K(x) − 1 K
K
K
2
(y) − 2
(z) − µ
(φ)
Bianchi VIII/IX
1
Ψ∂Ψ
Model V (φ) = V (φ)
#
Lie Symmetries
Bianchi I
4
Ψ∂Ψ, K(y), K(z), R(yz)
Bianchi II
2
Ψ∂Ψ, K(z)
Bianchi VI0/VII0
1
Ψ∂Ψ
Bianchi VIII/IX
1
Ψ∂Ψ

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
59
4.1.1
Invariant solutions of WDW equation and WKB approximation
As the first step let us examine Bianchi I spacetime. Here and further, we
will assume that ¯
N (t) = 1 which allows us to write the equation (198) in the
form
√
Ψ
3x
,xx − Ψ,yy − Ψ,zz − Ψ,φφ − 2e
V (φ) Ψ = 0 .
(204)
The case of zero potential gives rise to (1 + 3) wave equation in E3 which was
considered in [131]. The field equations with the constant potential turn out
to have a form of the ones coming from General Relativity with stiff matter
and cosmological constant. Applying to the equation (204) the zeroth-order
invariants of the Lie symmetries
¯
X(i) = K(i) + µ(i)Ψ∂Ψ , i = y, z, φ
(205)
which form a closed Lie algebra, the WDW equation may be reduced to the
linear second-order ordinary differential equation
√
Φ − µ
3x
(y) + µ(z) + µ(φ) + 2V0e
Φ = 0 .
(206)
The Wave Function of the Universe is now
Ψ = Φ (x) exp µ(y)y + µ(z)z + µ(φ)φ .
The prime in (206) denotes the differentiation with respect to the variable x.
The solution of (206) exists
√
√
2 6V
√
√
0
3
2 6V0
3
Φ (x) = Φ
x
x
1Jc
i
e 2
+ Φ2Yc i
e 2
(207)
3
3
where Jc, Yc are the Bessel functions of the first and second kind while the
√
constant c = 2 3
µ2
+ µ2
+ µ2
.
3
(y)
(z)
(φ)
When one deals with the exponential potential in (204), it is convenient to
apply the Lie invariants
√
¯
3
X(y), ¯
X(z),
µK
3
(x) − K(φ) + Ψ∂Ψ.
(208)
The procedure gave us the WDW equation (204) reduced to
3 − µ2 Φ (w) + 6νΦ −
µ2
+ µ2
µ2 − 32 + 2V
(y)
(z)
0µ2eµw
Φ = 0
(209)
√
where Φ = dΦ(w) and w =
3 x + φ. The wave function became
dw
µ
√3
Ψ (x, y, z, φ) = Φ (w) exp
x + µ
µ
(y)y + µ(z)z
.

60
o t h e r t h e o r i e s o f g r av i t y
√
The solution of (209) depends on the value of the constant µ. For the µ =
3
one gets
3µw
2V0
µ
2V0
µ
Φ (w) = exp
Φ
w
w
1J ¯
c
2
e 2
+ Φ2Y ¯c 2
e 2
,
µ2 − 3
µ2 − 3
µ2 − 3
(210)
where ¯c =
2
|
+ µ2
while for the constants |µ| =
µ2−3|
32 − (µ2 − 3) µ2
(y)
(z)
√3, ν = 0 we have
√
1
3 V
√
0
Φ (w) = Φ
3w
0 exp
µ2
+ µ2
−
w +
e
.
(211)
2
(y)
(z)
2
3
Let us focus on the classical solutions of the considered Bianchi I models.
We will consider WKB approximation of the equation (204) as it was per-
formed in the section 3.3 (recall that Hamiltonian constraint is equal to zero).
We simply get the Hamilton-Jacobi equation of the form
1
∂S 2
∂S 2
∂S 2
∂S
2
√
−
−
−
− e 3xV (φ) = 0
(212)
2
∂x
∂y
∂z
∂φ
where S = S (x, y, z, φ) describes a motion of a particle in the M4 space.
Hamiltonian system is
∂S
∂S
∂S
∂S
˙x =
, ˙y =
, ˙z =
, ˙φ =
.
(213)
∂x
∂y
∂z
∂φ
We easily find that for the potential V (φ) = 0 the equation (212) possesses a
solution
S0 (x, y, z, φ) = c1y + c2z + c3φ + ε
c2 + c2 + c2x , ε = ±1.
(214)
1
2
3
Applying it to the system of equations (213) we obtain classical solutions
x (t) = ε
c2 + c2 + c2t + x
1
2
3
0
(215)
y (t) = −c1t + y0, z (t) = −c2t + z0, φ (t) = −c3t + φ0.
(216)
The constant potential V0 provides the solution of (212) as
SV (x, y, z, φ) = c
0
1y + c2z + c3φ
√
2 3
√
L (x)
+ ε
L (x) +
c1−3 arctan h √
,
(217)
3
c1−3

4.1 b i a n c h i c o s m o l o g y i n s c a l a r - t e n s o r t h e o r y o f g r av i t y
61
√
where we have defined the function L (x) =
c2 + c2 + c2 + 2V
3x
and
1
2
3
0e
the constant c1−3 = c2 + c2 + c2. The Hamilton equations (213) are found to
1
2
3
be
˙x = L (x) , ˙y = −c1 , ˙z = −c2 , φ = −c3
(218)
carrying the exact solutions of the form
√
1
c1−3
3 √
x (t) =
ln
tanh
c1−3 (t + x0) − 1
(219)
3
2V0
2
y (t) = c1t + y0, z (t) = c2t + z0, φ (t) = c3t + φ0.
(220)
The classical solutions of (212) with the exponential potential V(φ) = V0eµφ
depend on the value of the constant µ, as in the case of WDW solutions.
Let us just consider the solution of the Hamilton-Jacobi equation (212) for
√
the value µ = − 3. In order to it, we need to perform the coordinate trans-
formation φ = ψ + x under which the Hamilton-Jacobi equation and the
Hamiltonian system are now
1
∂S 2
∂S
∂S
∂S 2
∂S 2
√
− 2
−
−
− V
3ψ
0e−
= 0
(221)
2
∂x
∂x
∂ψ
∂y
∂z
∂S
∂S
∂S
∂S
∂S
˙x =
−
, ˙y = −
, ˙z = −
, ˙
ψ = −
.
(222)
∂x
∂ψ
∂y
∂z
∂x
One solves the equation (221) obtaining the Hamilton action
√
c2 + c2 − c2
3V
√
0
S (x, y, z, ψ) = c
2
3
1
3ψ
1x + c2y + c3z +
ψ −
e−
(223)
2c1
6c1
as well as the field equation
√
c2 − c2 − c2 − V
3ψ
0e
˙x =
1
2
3
, ˙y = −c2 , ˙z = −c3, ˙
ψ = −c1.
(224)
2c1
The solutions of the above equations can be simply found
√
3
c2 + c2
3V
√
√
0
x (t) =
c
2
3
3ψ0
3c1t
1t −
t +
e−
e
+ x0,
(225)
2
2c1
6c2
1
y (t) = −c2t + y0, z (t) = −c3t + z0, ψ (t) = −c1t + ψ0,
(226)
where the quantities with the index 0 are constants. The details concerning
√
the case |µ| =
3 are given in [150, 105] and hence we will not consider
them here. The procedure is similar till obtaining the field equations (213).
In order to obtain analytical solutions of them, one needs to perform an extra
transformation of the time variable in [150].

62
o t h e r t h e o r i e s o f g r av i t y
As an another brief example we will discuss Bianchi II models. Specifying,
we will consider only the case of zero potential for which the scalar field
behaves as stiff matter, that is, pφ = ρφ. It arises to the WDW equation (198)
√
2
3
Ψ
(2y+x)
,xx − Ψ,yy − Ψ,zz − Ψ,φφ + e 3
Ψ = 0.
(227)
which can be solved by applying Lie invariants of the zeroth-order, similarly,
as it was done for the Bianchi I models. One may get the solutions with re-
spect to the various Lie algebras. Using for example K(x) − 1 K
2
(y) + Ψ∂Ψ;
K(z) + µ(z)Ψ∂Ψ; K(φ) + µ(φ)Ψ∂Ψ
gives the invariant solution
2
Ψ1 (x, y, z, φ) = exp
(y + 2x) + µ
3
(z)z + µ(φ)φ
× (Ψ1Iλ (u (x, y)) + Ψ2Kλ (u (x, y)))
(228)
for which we have defined the constant λ = 1
122 − 9 µ2
+ µ2
and
3
(z)
(φ)
√
the function u (x, y) = exp
3 (2y + x) . The functions I
3
λ and Kλ denote
modified Bessel functions of the first and second kind, respectively. Choos-
ing the algebras K(z) ; K(x) − 1 K
R
K
R
2
(y); R(xz) − 1
2
(yz)
or K(φ) ; K(x) − 12 (y); R(xφ) − 12 (yφ)
gives also solutions in the terms of modified Bessel functions while the two
Lie algebras
1
1
R(zφ), K(x) − K
R
2 (y), R(xφ) − 2 (yφ)
1
1
R(zφ), K(x) − K
R
2 (y), R(xz) − 2 (yz)
allows to solve the WDW equation and get the solution as
Ψ4 (x, y, z, φ) = Ψ1I0 (u (x, y)) + Ψ2K0 (u (x, y)) .
(229)
Applying the WKB approximation one may obtain classical solutions, simi-
larly as it was done for Bianchi I.
4.1.2
Conclusions
We have discussed an another example of the usefulness of the Lie sym-
metries method in cosmological applications. As for hybrid gravity consid-
ered for FLRW spacetime, we were able to find an unknown potentials of
a scalar field for some Bianchi models. Again we treated Lie symmetries as
a criterion for selection models for which we could find exact solutions of

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
63
Wheeler-DeWitt equations. Moreover, as WDW equations are invariant un-
der the action of the three dimensional Lie algebra with zero commutators,
the Hamilton–Jacobi equations of the Hamiltonian system can be solved by
the method of separation of variables. It means that the field equations are Li-
ouville integrable. Such analysis can be used to construct Wave Functions of
the Universe as well as conservation laws (in the case when Lie symmetries
as Noether ones). Existences of symmetries gives rise to a straightforward
interpretation of the Hartle criterion. It was shown [153] that symmetries
generate oscillatory behaviors in a Wave Function of the Universe and then
allow correlations among physical variables which gives rise to classically ob-
servable cosmological solutions. There also exists a possibility that one may
use WDW equations to determine quantum potentials in the semi-classical
approach of Bohmian mechanics [154, 155]. The idea should be further in-
vestigated for cosmological purposes.
4.2
e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
In the previous parts we were focused on cosmological applications of some
models of Extended Theories of Gravity. Here, we will consider astrophysical
ones since there are also problematic issues concerning astrophysical objects
like for instance neutron stars. Their structure and the relation between the
mass and the radius are determined by equation of state (EoS) of dense mat-
ter. There are some propositions for its form, however it is still unknown.
That means that the relation between density and mass is not specified and
hence a radius cannot be estimated. One gets its different values depending
on a model taken into account. The problem is related to maximal masses
of relativistic stars since GR predicts a maximal value for such objects. The
maximal mass of neutron stars is still an open question but recent obser-
vations estimate this limit as 2M : for example the pulsar PSR J1614-2230
has the limit 1.97M
[156], another massive neutron star is Vela X-1 with
the mass ∼ 1.8M [157]. There are also indications of the existence of more
massive neutron stars with masses ∼ 2.4M , for instance B1957+20 [158]. It
should be also mentioned that a lot of EoS include hyperons which make
the maximal mass limit for non-magnetic neutron stars significantly lower
than expected 2M
[159]. There are a few ways to approach the problem
of "hyperon puzzle", such as hyperon-vector coupling, chiral quark-meson
coupling, existence of strong magnetic field inside the star and many oth-
ers. For instance, it seems that the existence of neutron stars without strong
magnetic field having masses larger than two solar mass is impossible in the
framework of GR [159, 160, 161]. The topic is still controversial and under
debate.

64
o t h e r t h e o r i e s o f g r av i t y
As neutron stars are very peculiar objects for testing theories of matter at
high density regimes, data about their macroscopic properties like mass and
radius can also be used for studying possible deviations from GR. There exist
suggestions [161, 162] that GR, being the only theory capable of describing
strong gravitational field, is an extrapolation since the strength of gravity
sourced by a star is many orders of magnitude larger that the one probed
in the solar system weak field limit tests. From theoretical and experimental
reasons one believes that GR should be modified when gravitational fields
are strong and spacetime curvature is large [163]. Therefore, a promising
route of investigation is to set a specific model of dense matter, i.e. equation
of state, and then to compute macroscopic properties of neutron stars in
ETGs. Indeed, the predictions of alternative theories to GR concerning the
structure of compact objects is currently an active research field [164, 165,
166, 167]. The results presented in the following parts can be also found in
[168, 169].
4.2.1
Equilibrium and stability of relativistic stars in General Relativity
Before we will discuss relativistic stars in theories different than General
Relativity, let us present the problem in the Einstein theory [170, 171]. We
will consider a spherical symmetric object whose geometry is given by the
following metric
ds2 = −B(r)dt2 + A(r)dr2 + r2dθ2 + r2 sin2 θdφ2.
(230)
The matter of the star is assumed to be described by the perfect-fluid energy
momentum tensor
Tµν = pgµν + (p + ρ)uµuν,
(231)
where p and ρ are pressure and the total energy density of the fluid. The
four velocity uµ of a co-moving (with the fluid) observer is normalized with
the condition uµuµ = −1. Additionally, in order to simplify calculations,
we will make another assumptions, that is, the fluid is at rest so the only
non-vanishing component is u0 = −(−g00)− 12 = − B(r). Moreover, since
the metric is time-independent and one deals with spherical symmetry, we
get that pressure p and energy density ρ are functions only of the radial
coordinate r.
The Einstein’s field equations (κ = −8πG)
1
Rµν − Rgµν = κTµν
(232)
2

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
65
written for the considered system are
B
B
A
B
B
κ
−
+
+
−
= (ρ + 3p)B,
(233)
2A
4A
B
B
rA
2
B
B
A
B
A
κ
−
+
−
= (p − ρ)A,
(234)
2B
4B
B
B
rA
2
r
A
B
1
κ
−1 +
−
+
+
= (p − ρ)r2,
(235)
2A
B
B
A
2
where prime denotes d . We have skipped the φφ equation as it is identical
dr
to θθ one. In order to find a form for A(r), let us write
Rrr
R00
Rθθ
A
1
1
+
+
= −
−
+
= κρ
(236)
2A
2B
r2
rA2
r2
Ar2
which can be transformed into
r
= 1 + κρr2.
(237)
A
For A(0) finite, the solution is
2GM(r) −1
A(r) =
1 −
(238)
r
where one defines
r
M(r) ≡
4π˜r2ρ(˜r)d˜r.
(239)
0
Using the hydrostatic equilibrium ∇µTµν = 0 which reads
B
2p
= −
(240)
B
p + ρ
and the equation (238) one finds that the equation (235) is
GM(r)ρ(r) 1 + p(r)
1 + 4πr3p(r)
ρ(r)
M(r)
p (r) = −
.
(241)
r2
1 − 2GM(r)
r
The stars that we are considering are assumed to be in convective equilib-
rium so the entropy per nucleon is nearly constant throughout the star. More-
over, they have such a chemical composition that it is constant. Pressure p
can be expressed as a function of the density ρ, th entropy per nucleon s,
and the chemical composition, because of the equilibrium one sees that p(r)

66
o t h e r t h e o r i e s o f g r av i t y
can be regarded as a function of ρ(r) alone. Due to that fact, one deals with
a pair of first-order differential equation for ρ(r) and M(r):
M (r) = 4πr2ρ(r),
(242)
dp
GM(r)ρ(r) 1 + p(r)
1 + 4πr3p(r)
ρ(r)
M(r)
ρ (r) = −
.
dρ
r2
1 − 2GM(r)
r
We are also equipped with an initial conditions provided by the equation
(239)
M(0) = 0.
(243)
The above three equations, together with a given equation of state p(ρ), de-
termine the functions ρ(r), M(r), p(r) throughout the star, once we specify
the value of ρ(0). The system (242) must be integrated out the center of the
star until p(ρ(r)) = 0 at some point r = R. One interprets the value R as the
radius of the particular star with the central density ρ(0).
The equations (242) are called Tolman-Oppenheimer-Volkoff (TOV) equa-
tions [172, 173, 174].
Finalizing that part, let us just take a look at the stability problem of the
considered system of the relativistic star (for details, see for example [170]).
The equilibrium state of the star represented by the equations (242) can be
stable or unstable. We are interested in stable configurations. In our consid-
erations we will need to recall the number of nucleons in the star which is
defined as
√
R
N =
gJ 0
Ndrdθdφ =
4πr2
A(r)B(r)J 0
N(r)dr,
(244)
0
where J µ is the conserved nucleon number current. Using the relation be-
N
tween J 0 and the nucleon number density measured in a locally inertial
N
√
reference frame at rest in the star n = −uµJ µ =
BJ 0 as well as the form
N
N
of the metric (230) one gets
R
2GM(r) − 12
N =
4πr2
1 −
n(r)dr.
(245)
0
r
Similarly as for pressure, the number density n(r) is a function of the density
ρ, the chemical composition, and the entropy per nucleon s. Hence, the quan-
tities n(r) and N are fixed for a star for given ρ(0) together with chemical
composition and constant s.
The stability criterion can be express by the following theory [170]

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
67
Theorem 2 A particular stellar configuration, with uniform entropy per nucleon
and chemical composition, will satisfy the equations
r
M(r) =
4π˜r2ρ(˜r)d˜r,
0
GM(r)ρ(r) 1 + p(r)
1 + 4πr3p(r)
ρ(r)
M(r)
p (r) = −
r2
1 − 2GM(r)
r
for equilibrium, if and only if the quantity M, defined by
M ≡ 4πr2ρ(r)dr
(246)
is stationary with respect to all variations of ρ(r) that leave unchanged the quantity
R
2GM(r) − 12
N =
4πr2
1 −
n(r)dr
(247)
0
r
and that leave the entropy per nucleon and the chemical composition uniform and
unchanged. The equilibrium is stable with respect to radial oscillations if and only
if M is a minimum with respect to all such variations.
The proof of the theorem can be found in [170]. It is based on the Lagrange
multiplier method. Since we will perform similar calculations as presented
there for a model of Extended Theories of Gravity (see the subsection 4.2.3),
we will not repeat the proof of the theorem 2 here.
4.2.2
Equilibrium of relativistic stars in Extended Theories of Gravity
As already mentioned at the beginning of this section, the biggest challenge
of modern astrophysics is the neutron stars’ equation of state. Since General
Relativity provides a limit on the neutron star’s mass as not larger than 2M ,
that condition and recent observations require stiff nuclear equation of state
[175]. The situation may differ in the case of Extended Theories of Gravity.
Before considering any model of ETGs, one may try to understand how
different modifications of the TOV equations (242) contribute to the maximal
mass value of a relativistic star. In [169] we considered parametrized TOV
equations containing five parameters {σ, α, β, χ, γ}
M (r) = 4πr2(ρ + σp),
(248)
G(1 + α)M(r)ρ 1 + βp
1 + χ4πr3p
ρ
M(r)
p (r) = −
.
(249)
r2
1 − γ2GM(r)
r

68
o t h e r t h e o r i e s o f g r av i t y
It was showed on the mass-radius diagrams how varying in parameters val-
ues shifts neutron stars’ maximal masses and changes their sizes (radii). That
exercise visualized that the problem of observed neutron stars’ masses big-
ger than predicted ones can be also explained by geometric modifications
of the Einstein’s field equations. From now on, we will focus on a specific
modification of Einstein’s equations which will provide generalized TOV
equations.
Many gravitational models of Extended Theories of Gravity (ETGs) can be
recast in the form proposed in [176, 177, 178]
σ(Ψi)(Gµν − Wµν) = κTµν.
(250)
The tensor Gµν = Rµν − 1 Rg
2
µν is the Einstein tensor, κ = −8πG, the factor
σ(Ψi) is a coupling to the gravity while Ψi represents for instance curva-
ture invariants or other fields, like scalar ones. The symmetric tensor Wµν
stands for additional geometric terms which may appear in a specific ETG
under consideration. Non-symmetric parts coming from a considered theory
could be also included in the tensor Wµν but then one should also add an-
tisymmetric elements into energy-momentum tensor (for instance fermion
fields). We will consider in that chapter only cases for which the tensor
Wµν is symmetric one. It is important to note that (250) represents a pa-
rameterization of gravitational theories at the level of field equations. The
energy-momentum tensor Tµν is treated as the one of a perfect fluid, that is
Tµν = pgµν + (p + ρ)uµuν, where p and ρ are the pressure and the energy
density of the fluid. The four velocity uµ of the co-moving (with the fluid)
observer is normalized with the condition uµuµ = −1. One could make an
assumption on the equation of state for p and ρ, but we will not do it in
order to keep our considerations as general as it is possible.
It is worth noting that (250) does not include all the possible alternatives
to GR at the level of the equations of motion. However, most of the main
proposals like, for instance, scalar tensor theories, f(R) and hybrid gravity
theories (see the chapter 3), can be reshaped in this form as well as theories
which have a time dependent effective gravitational coupling σ ≡ σ(t) and
Wµν = 0.
One may also add a coupling to the matter source (as it appears often
in the so-called Einstein frame) but here we will not consider that case.
From the structure of (250) one sees that GR is immediately recovered for
σ(Ψi) = 1 in the geometric units and Wµν = 0. The modified Einstein’s field
equations (250) can be written for the later convenience as
κ
Gµν = κT eff
µν =
Tµν + Wµν.
(251)
σ

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
69
We would like to note that one cannot postulate that the energy-momentum
tensor of the matter Tµν is conserved. Rather, due to the Bianchi identity
∇µGµν = 0, the effective energy-momentum tensor T eff
µν is covariantly con-
served i.e., ∇µT µν = 0. In some special cases of ETG [179] one deals with
eff
the conservation of the matter energy-momentum tensor but in general it
does not have to be true.
The simplest configuration for a star is the static and spherically symmet-
ric geometry
ds2 = −B(r)dt2 + A(r)dr2 + r2dθ2 + r2 sin2 θdφ2.
(252)
From the normalization condition one has that u0 = − B(r). As the met-
ric is time independent and spherically symmetric, the pressure p and en-
ergy density ρ are functions of the radial coordinate r only. Hence we will
assume that the coupling function σ and the geometric contributions Wµν
are also independent of the coordinates (t, θ, φ). The symbol prime ( ) de-
notes the derivative with respect to the coordinate r.
We calculate in detail the components of (251). The components of the
Ricci tensor read
B
B
A
B
B
κ
BW
Rtt = −
+
+
−
=
(ρ + 3p)B + Wtt +
,
(253)
2A
4A
B
B
rA
2σ
2
B
B
A
B
A
κ
AW
Rrr =
−
+
−
=
(p − ρ)A + Wrr −
,
(254)
2A
4B
B
B
rA
2σ
2
r
A
B
1
κ
r2W
Rθθ = −1 +
−
+
+
=
(p − ρ)r2 + Wθθ −
,
(255)
2A
B
B
A
2σ
2
where W = −B−1Wtt + A−1Wrr + 2r−2Wθθ is a trace of the tensor Wµν.
Let us notice that the Rφφ equation is the same as the Rθθ one multiplied
by the factor sin2 θ and hence we concluded that r−2 sin−2 θWφφ = Wθθ.
Using the above equations to write
Rrr
R00
Rθθ
A
1
1
κρ
+
+
= −
−
+
=
+ r2B−1Wtt
(256)
2A
2B
r2
rA2
r2
Ar2
σ
we obtain the following relation
r
ρ(r)
= 1 + κr2
+ r2B−1(r)Wtt(r).
(257)
A
σ(r)
Then we may solve equation (257) and write the solution as
2Gm(r) −1
A(r) =
1 −
,
(258)
r

70
o t h e r t h e o r i e s o f g r av i t y
where the mass function m(r) is defined here as
r
ρ(˜r)
˜r2Wtt(˜r)
m(r) =
4πr2
−
d˜r.
(259)
0
σ(˜r)
2GB(˜r)
It is clearly different from the usual definition given by GR (242). Let us
recall that the above quantity (similarly as in GR case [170]) is interpreted as
total energy of a star together with the one coming from gravitational field.
For the further purposes we will also need the relations
A
1 − A
κAr
=
−
Q,
(260)
A
r
σ
B
A − 1
κAr
=
−
Π,
(261)
B
r
σ
where we have defined new quantities
σ(r)Wtt(r)
Q(r) := ρ(r) +
,
(262)
κB(r)
σ(r)Wrr(r)
Π(r) := p(r) +
.
(263)
κA(r)
The hydrostatic equilibrium ∇µT µν = 0 reads then
eff
κ(σ−1∇µT µν − σ−2T µν∇µσ) + ∇µWµν = 0,
(264)
or, more explicitly,
B
σ
A
κσ−1
p + (p + ρ)
− κp
−
Wrr + A−1W
2B
σ2
A2
rr
2Wrr
B
Wrr
Wtt
2Wθθ
+
+
+
−
= 0.
(265)
Ar
2B
A
B
r2
Let us notice that from (263) and with the help of (260)
Π
p
pσ
W
Wrr(1 − A)
rWrrQ
=
−
+
rr −
+
.
(266)
σ
σ
σ2
κA
κrA
σ
This equation is the basic structure for deriving the generalized hydrostatic
equilibrium for stars in ETG. Together with (261) and definition (262), the
equation (266) can be written as
Π
Gm
Q
Π
4πr3 Π
2Gm −1
=
−
+
1 +
σ
1 −
σ
r2
σ
σ
m
r
2σ
Wθθ
Wrr
+
−
.
(267)
κr
r2
A

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
71
The above equation (267) and
r
Q(˜r)
m(r) =
4π˜r2
d˜r.
(268)
0
σ(˜r)
have a similar functional form as the standard GR result. It is worth noting
that such equations determine completely the stellar equilibrium since the
assumption that pressure is expressed as a function of density only, i.e., the
entropy per nucleon and the chemical composition as constant throughout
the star. Such assumptions will also be used in the analysis of stability of
these systems.
4.2.3
Stability of relativistic stars in scalar - tensor theory of gravity
In scalar-tensor theories the gravitational interaction is mediated not only
by the metric field (as in GR), but also by scalar field φ. Among many re-
alizations of scalar-tensor theories, a simple prototype is the k-essence class
in which the scalar field is said to be minimally coupled to the geometric
sector.
The theory can be written according to the following action
1
√
S =
d4x −g(R − ∇µφ∇µφ − 2V(φ)) + Sm[gµν, ψ].
(269)
2κ
The field equations derived from it with respect to the metric gµν and the
scalar field φ are
1
Gµν + gµν∇αφ∇αφ − ∇µφ∇νφ + gµνV(φ) = κTµν,
(270)
2
V (φ) −
φ
=
0,
(271)
respectively. From the Klein-Gordon we see that the scalar field φ depends
on matter contribution (ρ) via the d’Alembertian operator. For the k-essence
case we identify σk = 1 and
1
Wµν = − gµν∇αφ∇αφ + ∇µφ∇νφ − gµνV(φ)
(272)
2
from which we can write the following components
1
Wtt =
B∇αφ∇αφ + BV(φ) = B(C + 2V),
(273)
2
Wrr = AC,
(274)
Wθθ = −r2(C + 2V).
(275)

72
o t h e r t h e o r i e s o f g r av i t y
In the above expressions we have defined V ≡ V(φ) and
1
C ≡ C(Q, φ, φ ) =
A−1φ 2 − V(φ).
(276)
2
Let us remind that A is a function of the Q (258). Hence, the last term ap-
pearing in the generalized TOV equation (267) is − 4σ (C + V) = −2σ φ 2 .
κr
κAr
Moreover, in the k−essence case, the functions Q and Π will have the form
Q = ρ(r) + κ−1(C + 2V),
(277)
Π = p(r) + κ−1C.
(278)
Notice that the second law of thermodynamics will differ in ETG’s [180]. Let
us calculate in detail the stability analysis. We then assume that the particle
number Nα = nuα is supposed to be conserved
∇α(nuα) = uα∇αn + n∇αuα = 0.
(279)
The crucial issue here is that we are dealing with effective energy-momentum
tensor (from the Bianchi identities ∇µGµν = 0), therefore
p + ρ
uν∇µT µν
=
σ−1
uµ∇
+ ρuµ∇
eff
µp − nuµ∇µ
µσ
n
+
uν∇µWµν,
(280)
and
1
ρ
ρ
−nuµ
p∇µ
+ ∇µ
+
∇µσ + σuµWν
n
n
n
µ;ν = 0.
(281)
As we are working with modified field equations of the specific form (270),
the coupling term ∇µσ in the above formula vanishes. Furthermore, we will
show that in the case of k-essence the tensor ∇νWµν = 0. The only non-
vanishing terms that undergo infinitesimal changes with respect to the in-
finitesimal changes of the energy density are
ρ
1
0 = δ
+ pδ
,
(282)
n
n
and consequently,
n(r)
δn(r) =
δρ(r).
(283)
p(r) + ρ(r)
However, as we have already mentioned, the ETG that we are considering
has a very special forms of the effective energy-momentum tensor (270). As
Wµν is symmetric and one also deals with the K-G equations, we notice that
∇µWµν = ∇µφ(∇µ∇νφ − ∇ν∇µφ) = 0
(284)

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
73
where we have used the K-G equation
φ = V . One may also compute it
explicitly for the component µ = r
A − 1
4
∇νWνr = C + (C + V)(
− κArΠ +
) := C + D,
(285)
r
r
while the derivative C = dC(φ,φ ) after applying K-G equation, gives rise
dr
to
A − 1
4
C = −(C + V)(
− κArΠ +
) = −D.
r
r
Therefore, component µ = r of equation (281) resembles the GR form
ρ
n (r) = n
.
(286)
ρ + p
Now on, we are going to use the Lagrange multipliers method following the
procedure presented in [170]. The nucleon number N remains unchanged
but we should remember that it also depends on the modified geometry (see
the formula (
R
258) and below). It reads as N =
4πr2[1 − 2Gm(r)/r]−1/2n(r)dr
0
. Then, we find
∞
0 = δm − λδN =
4πr2δQdr
0
∞
2Gm(r) − 12
− λ
4πr2
1 −
δn(r)dr
0
r
∞
2Gm(r) − 32
− λG
4πr
1 −
n(r)δm(r)dr,
(287)
0
r
Let us notice that the integrands vanish outside the radius R + δR. It allows
us to write the integration intervals as [0, ∞] instead of [0, R], where R is a
radius of a star. The variation does not change the entropy per nucleon as
well as leaves the chemical composition uniform. Because of the form (293),
one needs to understand the relation between δρ and δQ. Let us discuss it.
From the relation ρ = Q − κ−1(C + 2V) we notice that ρ is a function of
Q, φ and φ . Hence, we obtain
δρ = δQ − κ−1(δC + 2V δφ).
(288)
Since φ = φ(r) only, we may write φ = ∂µφ = ∇µφ. The term δC turns out
to be
1
δC = −
A−2φ 2δA + A−1φ δφ − V δφ =
(289)
2
G
R
−
φ 2
(4πr2δQdr) + A−1φ δφ −
φδφ
r
0
G
R
= −
φ 2
(4πr2δQdr) + ∇µφδ∇µφ − φδφ,
(290)
r
0

74
o t h e r t h e o r i e s o f g r av i t y
where we have used the K-G equation
φ = V . Then
G
R
δρ = δQ − κ−1
−
φ 2
(4πr2δQdr) + ∇µφδ∇µφ + φδφ .
(291)
r
0
Let us notice that ∇µφδ∇µφ + φδφ = ∇µ(δφ∇µφ). Hence
G
R
δρ = δQ − κ−1
−
φ 2
(4πr2δQdr) + ∇µ(δφ∇µφ) .
(292)
r
0
Now we are ready to write δn with respect to δQ and δφ:
n(r)
δn(r) =
(293)
p(r) + ρ(r)
G
R
×
δQ − κ−1
−
φ 2
(4πr2δQdr) + ∇µ(δφ∇µφ)
.
r
0
∞
We have used that δm(r ) =
4πr 2δQdr . The equation (287) now reads
0
∞
∞
∞
3
0 =
4πr2δQdr − λG
4πrA 2 n(r)
(4π˜r2δQd˜r)dr
0
0
0
∞
1
n(r)
−λ
4πr2A 2
0
p(r) + ρ(r)
G
∞
× δQ − κ−1
−
φ 2
(4π˜r2δQd˜r) + ∇µ(δφ∇µφ)
dr
(294)
r
Before going further, let us discuss the term
∞
1
n(r)
4πr2A 2
κ−1∇µ(δφ∇µφ)dr.
(295)
0
p(r) + ρ(r)
We may write it as
∞
1
n(r)
κ−1
∇µ
4πr2A 2
δφ∇µφ dr
0
p(r) + ρ(r)
∞
1
n(r)
−κ−1
δφ∇µφ∇µ 4πr2A 2
dr
0
p(r) + ρ(r)
∞
1
n(r)
=κ−1
∂µ
4πr2A 2
δφ∂µφ dr
0
p(r) + ρ(r)
∞
1
n(r)
1
n(r)
+κ−1
4πr2A 2 Γ µ
2
µν
− ∂ν 4πr2A
δφ∂νφdr.
0
p(r) + ρ(r)
p(r) + ρ(r)
∞
1
The term
∂µ 4πr2A
n(r)
2
δφ∂
0
p(r)+ρ(r)
µφ
dr is a constant. By choosing a
suitable boundary condition for the scalar field φ, it may vanish. We will

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
75
neglect it in te further analysis. Interchanging the r and r integrals in the
equation (294) we will get the following one
∞
λn(r)
∞
1
3
0 = δm − λδN =
4πr2 1 −
A 2 − λG
4πr n(r )A 2 dr
0
p(r) + ρ(r)
r
∞
1
n
− λGκ−1
4π˜rA 2
φ 2 δQ(r)dr
r
p + ρ
∞
1
n(r)
− λκ−1
∂νφ 4πr2A 2 Γ µ
µν
0
p(r) + ρ(r)
1
n(r)
− ∂ν 4πr2A 2
δφdr.
(296)
p(r) + ρ(r)
In order to have the vanishing right hand side of the above equation, both
terms containing the variations δQ and δφ must vanish independently. The
term with δQ will vanish if
1
n(r)
∞
1
3
=
A 2 + G
4πr n(r )A 2 dr
(297)
λ
p(r) + ρ(r)
r
∞
1
n
+Gκ−1
4π˜rA 2
φ 2dr
r
p + ρ
while the second one with δφ vanishes when
1
n(r)
1
n(r)
4πr2A 2 Γ µ
2
µr
− ∂r 4πr2A
= 0.
(298)
p(r) + ρ(r)
p(r) + ρ(r)
We will start with (297). Deriving it with respect to r and using n (r) = n ρ
ρ+p
one has:
p
G
m
0 = − 4πGrA −
+
A(4πrQ −
)
(p + ρ)2
p + ρ
r2
φ 2
− 4πrGκ−1
.
p + ρ
Applying the following relations to the above expression:
A − 1
2Gm
= A
,
(299)
r
r2
p + ρ = Πk + Qk − 2κ−1(C + V),
(300)
2(C + V) = A−1φ 2,
(301)
A − 1
4
Πk = p + κ−1C = p − κ−1(C + V)
− κArΠ +
(302)
r
r
we find that
AGm
Π
C + V
Π = −
(Π + Q)(1 + 4πr3
) − 4
,
(303)
r2
m
κr

76
o t h e r t h e o r i e s o f g r av i t y
which is a form of generalized TOV equation derived in the previous section
for the k-essence model.
Let us come back to the equation (298). Writing the derivative with re-
spect to r explicitly and computing the gamma term, that is, Γ µ
µr = 2 −
r
1 (κAr(Π + Q)) we will again obtain, after applying n (r) = n ρ and (302)
2
ρ+p
AGm
Π
C + V
Π = −
(Π + Q)(1 + 4πr3
) − 4
r2
m
κr
which finally proves that the relativistic star’s system provided by the k-
essence model is a stable configuration.
4.2.4
Remarks
Let us here conclude our investigation. We have shown that Extended Theo-
ries of Gravity based on the phenomenological field equations (250) provide
the stellar equilibrium equations for static, spherically symmetric geometries
given by the equations (266) and (268). They are the analogous version of the
TOV equations for any ETG. Such equations can now be further applied to
specific gravitational theories. The differences between our equations and
the ones provided by GR are in the definition of the mass m(r) as one deals
with the coupling σ and the additional term Wtt and in the definition of
pressure. Due to that fact, one needs to introduce effective quantities in or-
der to obtain TOV-like form (242). For the particular case shown in (267)
the TOV structure is preserved only if one finds a suitable theory in which
Wθθ = Wrrr2/A and regarded that we identify Q and Π, as the effective
density and effective pressure, respectively.
Concerning the stability of such systems, we argue that this analysis should
be implemented case by case only, i.e., it is difficult to achieve general results
without specifying the functions Wµν and σ(Ψi). As an example showing the
applicability of our results, we worked on the specific class of k−essence the-
ories. For this case, we generalized the stability theorem found for instance
in [170] taking into account the new functions Q ans Π. We found that the
specific k-essence case leads to stable configurations.
The considered example shows that the equilibrium (267) is recovered
from the Lagrange multiplier method with the reformulated stability cri-
terion. Contrary to the standard case, even assuming uniform entropy per
nucleon and chemical composition, the interpretation of the mass function
m should be identified with effective energy density Q. The same analysis
should be also applied to the definition of the nucleon number N.
The investigation of the stability of stellar systems in ETG and other mod-
ifications of gravity that cannot be written in the form (250) should be fur-

4.2 e q u i l i b r i u m a n d s ta b i l i t y o f r e l at i v i s t i c s ta r s
77
ther examined. A very interesting case is the scalar-tensor gravity with non-
minimally coupled scalar field. Due to that fact the equation (280) will have
a much complex form than the GR and k-essence cases. The work is in
progress.


A P P E N D I X
79


L I E S Y M M E T R Y M E T H O D
A
Laws of physics are often written in a form of differential equations. Solving
them allows us to determine a behavior of a physical system if we know
initial conditions in the case of ordinary differential equations or boundary
conditions for partial ones. One immediately comes to the conclusion that
the knowledge of methods whose applications result in a solution of a differ-
ential equation is particularly important for physicists. Some equations that
we face are well-known differential equations with given solutions or we are
just lucky to find a way to write them in a form of a known ones, already
classified. The problem arises when we deal with differential equations of
an unfamiliar type. Fortunately, there exist tools which may help. The ones
that we are using are Lie symmetries methods.
A subclass of Lie symmetries are very well-known Noether symmetries
which have reached rightful place in physics. The application of Noether
theorem has been proven to have crucial importance for research in quan-
tum and particle physics as well as in cosmology [181, 108, 113, 122] (see
below). Unfortunately, Noether symmetries might be applied only in special
cases: for systems which are modeled with a Lagrangian. Lie symmetries
method unlike the Noether symmetries approach can be used in the case
of differential equations which do not arise from Lagrangian of a physical
system, that is, they are not obtained from variational principle. Moreover,
it may happen that the system does not admit any Noether symmetries but
it admits Lie ones and we are still able to solve or simplify the differential
equations. In the following chapter we are going to summarize Lie symme-
tries methods which have been used in the thesis.
a.1
o n e - pa r a m e t e r p o i n t t r a n s f o r m at i o n s a n d l i e s y m m e t r i e s
g r o u p
Let us consider two points P and Q living in a neighborhood U in a smooth
manifold M, dimM = n, with coordinates (x, y) and (˜x, ˜y), respectively. The
following transformation of the coordinates of the point P into the coordi-
nates of Q on U
˜x = ˜x(x, y),
˜y = ˜y(x, y)
(304)
is called a point transformation [129, 182, 128]. The functions ˜x(x, y) and
˜y(x, y) are independent. They map points (x, y) into points (˜x, ˜y).
81

82
l i e s y m m e t r y m e t h o d
One is particularly interested in one-parameter point transformations which
depend on one (or more) arbitrary parameter
∈ R
˜x = ˜x(x, y; ),
˜y = ˜y(x, y; ).
(305)
Moreover, we want them to be invertible and that repeated applications pro-
duce a transformation of the same family for some ˆ = ˆ ( ˜ , ):
ˆx = ˆx(˜x, ˜y; ˜ ) = ˆx(x, y; ˆ ).
(306)
The identity of the transformation is given by, for example,
= 0:
˜x = ˜x(x, y; 0),
˜y = ˜y(x, y; 0).
(307)
The transformations (305) with the above properties form a one - parameter
group of point transformations.
We call the transformation
T : x → ˜x(x)
(308)
a symmetry, if it satisfies the following conditions [129]:
• The transformation preserves the structure.
• The transformation is a diffeomorphism.
• The transformation maps the object to itself (the symmetry condition).
Now on, let us consider an infinite set of symmetries T (one-parameter
group of point transformations)
T : xs → ˜xs(x1, ..., xn; ), s = 1, ..., n.
(309)
We will call the set of symmetries T a one-parameter local Lie group if the
following conditions are satisfied [129]
• T0 is the trivial symmetry, so that ˜xs = xs when
= 0.
• T is a symmetry for every
in some neighborhood of zero.
• T Tδ = T +δ for every , δ sufficiently close to zero.
• Each ˜xs may be represented as a Taylor series in
in some neighbor-
hood of
= 0:
˜xs(x1, ..., xn; ) = xs + ξs(x1, ..., xn) + O( 2), s = 1, ..., n.
(310)

A.1 one-parameter point transformations and lie symmetries group
83
One may visualize the one-parameter group on an x − y plane. Let us con-
sider an arbitrary point A = (x0, y0) on a plane with
= 0. Varying the
parameter , the images (˜x0, ˜y0) of the point A will move along some curve
[128]. Let us take another initial points and repeat the procedure: one gets
a family of curves. Each curve represents points which can be transformed
into each other under the action of the group. That curve is called the orbit
of the group. The family of the curves is characterized by a field of their
tangent vectors X. In order to see it, let us consider infinitesimal transforma-
tions: taking an arbitrary point (x, y) and representing the transformations
(305) as a Taylor series
˜x(x, y; ) = x + ξ(x, y) + ... = x + Xx + ...,
(311)
˜y(x, y; ) = y + η(x, y) + ... = x + Xy + ...
(312)
One defines functions ξ and η
∂ ˜x
∂ ˜y
ξ(x, y) =
, η(x, y) =
,
(313)
∂
∂
=0
=0
with the operator (tangent vector) X as
∂
∂
X = ξ(x, y)
+ η(x, y)
.
(314)
∂x
∂y
The operator X is called the infinitesimal generator of the transformation.
As a simple example of a one-parameter group let us consider the rota-
tions
˜x = x cos − y sin , ˜y = x sin + y cos ,
(315)
for which, from the definitions (313) one has ξ(x, y) = −y, η(x, y) = x so the
infinitesimal generator of the rotation transformations is
∂
∂
X = −y
+ x
.
(316)
∂x
∂y
Before starting the discussion on Lie symmetries of differential equations,
we need to introduce a prolongation of the infinitesimal generator (314):
Definition 1 The prolongation up to the nth derivative of the infinitesimal genera-
tor (314) of a point transformation is a vector
∂
∂
∂
∂
X(n) = ξ(x, y)
+ η(x, y)
+ η(1)
+ ... + η(n)
,
(317)
∂x
∂y
∂y
∂y(n)
where the functions η(n)(x, y, y , ..., y(n)) are defined as
dη(n−1)
dξ
η(n) =
− y(n)
.
(318)
dx
dx

84
l i e s y m m e t r y m e t h o d
One should notice that the functions η(n) are not the nth derivative of η but
they are polynomials in the derivatives y , ..., y(n). Since the expressions of
(318) are complicated for higher n, let us just write the first two steps:
η(1) = η,x + (η,y − ξ,x)y − ξ,yy 2,
(319)
η(2) = η,xx + (2η,xy − ξ,xx)y + (η,yy − 2ξ,xy)y 2
−ξ,yyy 3 + (η,y − 2ξ,x − 3ξ,yy )y ,
(320)
where the coma, for example in η,x, denotes the partial derivative with re-
spect to x.
a.2
o r d i na r y d i f f e r e n t i a l e q uat i o n s a n d l i e p o i n t s y m m e t r i e s
Let us start with the following theorem [128]:
Theorem 3 We will say that an ordinary differential equation (ODE)
H(x, y, y , ..., y(n)) := y(n) − ω(x, y, y , ..., y(n−1)) = 0,
(321)
where y = y(x), y = dy , ..., y(n) = dny
dx
dxn , admits a group of symmetries with
generator X if and only if
X(n)H ≡ 0, modH = 0
(322)
is held, where X(n) is the nth prolongation of X.
A point transformation (305) is a symmetry transformation (a symmetry) of
the nth order ODE (321) if it maps solutions into solutions. It means that the
image ˜y(˜x) of any solution y(x) is again a solution: (321) does not change
under a symmetry transformation, so
H( ˜x, ˜y, ˜y , ..., ˜y(n)) = 0.
(323)
It is important to notice that the existence of a symmetry is independent of
the choice of variables that we use for expressing the ODE and its solutions.
It might happen that we are dealing with a complicated looking differential
equation with several symmetries found by the procedure explained below.
That may mean that our differential equation is a simple one but given in
unsuitable variables. Using symmetries, we can transform the equation into
an easier form.
The nth order ODE (323) is valid for all values of the parameter
hence
the differentiation of it with respect to
gives
∂H( ˜x, ˜y, ˜y , ..., ˜y(n))
0 =
∂
=0
∂H ∂ ˜x
∂H ∂ ˜y
∂H ∂ ˜y(n)
=
+
+ ... +
(324)
∂ ˜x ∂
∂ ˜y ∂
∂ ˜y(n) ∂
=0

A.2 ordinary differential equations and lie point symmetries
85
and using the definitions of (318) with (∂H/∂˜x)| =0 = (∂H/∂x), the condi-
tion (324) is
∂H
∂H
∂H
∂H
ξ
+ η
+ η
+ ... + η(n)
= 0,
(325)
∂x
∂y
∂y
∂y(n)
or simply
X(n)H = 0.
(326)
The ODE H = y(n) − ω(x, y, y , ..., y(n−1)) = 0 is invariant under the in-
finitesimal transformation, it means, if H = 0 holds and it admits a group of
symmetries with generators X, then X(n)H = 0 also holds. The converse is
also true [128].
Applying the definition (317) into the symmetry condition (322) we may
write it as
η(n) =X(n)ω
∂
∂
∂
∂
=
ξ
+ η
+ η(1)
+ ... + η(n−1)
ω
(327)
∂x
∂y
∂y
∂y(n−1)
with η(i) given by (318). The n-derivative y(n) appearing in η(n) must be
substituted by ω [128, 129]. This equation reduces to a system of partial
differential equations (PDE’s) after equating to zeroes terms which are mul-
tiplied by powers of y(n−1), y(n−2), ..., and so on because the functions
ξ(x, y) and η(x, y) are independent of the derivatives of y. The system of
PDE’s determining ξ(x, y) and η(x, y) can usually be solved.
As an example we will consider the simplest second-order ODE y = 0.
The linearized symmetry condition [129] is
η(2) = 0 when y = 0
that is,
η,xx + (2η,xy − ξ,xx)y + (η,yy − 2ξ,xy)y 2 − ξ,yyy 3 = 0.
(328)
The condition (328) splits into the system of determining equations:
η,xx = 0, 2η,xy − ξ,xx = 0, η,yy − 2ξ,xy = 0, ξ,yy = 0,
(329)
with the general solution of the last one:
ξ(x, y) = A(x)y + B(x)
with the arbitrary functions A and B. The third equation of (329) gives (C
and D are also arbitrary functions)
η(x, y) = A (x)y2 + C(x)y + D(x)

86
l i e s y m m e t r y m e t h o d
and using these results to the remaining equations in (328) one obtains
A (x)y2 + C (x)y + D (x) = 0, 3A (x)y + 2C (x) − B (x) = 0.
Since the unknown functions in the above equations are independent of y,
one equates powers of y obtaining a system of ODEs:
A (x) = 0, C (x) = 0, D (x) = 0, B (x) = 2C (x)
which is easily solved. Hence, for every one-parameter Lie group of symme-
tries of the equation y (x) = 0 the function ξ and η are
ξ(x, y) = c1 + c3x + c5y + c7x2 + c8xy,
η(x, y) = c2 + c4y + c6x + c7xy + c8y2,
where ci, i ∈ {1, ..., 8} are constants. The most general infinitesimal generator
is of the form
i=1
X =
ciXi,
8
with the vectors
Xi = ∂x, X2 = ∂y X3 = x∂x, X4 = y∂y, X5 = y∂x,
X6 = x∂y, X7 = x2∂x + xy∂y, X8 = xy∂x + y2∂y.
Now on, when we are familiar with finding Lie point symmetries we may
use them for simplifications of problems which come down to solving ODEs.
In the next two subsections we will present two methods of reducing an
order of ODE’s (for more details and examples see [129]).
a.2.1
Reducing order of ODE’s by canonical coordinates
We will say that the generator X = ξ(x, y) ∂ + η(x, y) ∂ can be written in its
∂x
∂y
normal form X = ∂s if there exists a system of coordinates {r(x, y), s(x, y)}
such that
Xr = 0,
Xs = 1,
that is,
ξ(x, y)r,x + η(x, y)r,y =0,
ξ(x, y)s,x + η(x, y)s,y =1,
r,xs,y − r,ys,x = 0.
The last equation is the non-degeneracy condition: it ensures that the change
of coordinates is invertible in some neighborhood of (x, y). The coordinates

A.2 ordinary differential equations and lie point symmetries
87
{r(x, y), s(x, y)} are called canonical coordinates. Using canonical coordinates
allows to reduce an order of ODE as it is presented below.
Let the vector X be an infinitesimal generator of a one-parameter Lie group
of symmetries of the ODE
y(n) = ω(x, y, y , ..., y(n−1)),
n
0
(330)
and let {r(x, y), s(x, y)} are canonical coordinates so that X = ∂s. One may
write the ODE for some function Ω in terms of canonical coordinates:
ds
dks
s(n) = Ω(r, s, ˙s, ..., s(n−1)), ˙s =
, s(k) =
.
dr
drk
But the considered ODE is invariant under the Lie group of translations in s
so from the symmetry condition
Ω,s = 0 so s(n) = Ω(r, ˙s, s(n−1)).
Let us introduce v = ˙s; then the above equation is an ODE of order n − 1:
dk+1s
v(n−1) = Ω(r, v, ..., v(n−2)),
v(k) =
.
drk+1
a.2.2
Reducing order of ODE’s by Lie invariants
If a non-constant function I(x, y, y , ..., y(k)) satisfies
X(k)I = 0,
(331)
where X(k) is the prolongation of the infinitesimal generator X of a one-
parameter Lie group of symmetries of the ODE (330), then we say that I is a
kth order differential invariant of the group generated by X. [129]. Since in
canonical coordinates X = ∂s, the differential invariant is of the form
I = F(r, ˙s, ..., s(k)) = F(r, v, ..., v(k−1))
(332)
for some function F. The zeroth order differential invariant is the canonical
coordinate r(x, y). Moreover, all first-order invariants are functions of r(x, y)
and v(x, y, y ), and higher order invariant are functions of r, v and deriva-
tives of v with respect to r. One may show [129] that the condition (331)
ξI,x + ηI,y + ... + η(k)I,y(k) = 0
is equivalent to
dx
dy
dy(k)
=
= ... =
.
(333)
dξ
η
η(k)

88
l i e s y m m e t r y m e t h o d
One says that I is a first integral of (333). Is is worth to note that the canonical
coordinate r is a first integral of
dx
dy
=
(334)
dξ
η
and v is a first integral of
dx
dy
dy
=
=
.
(335)
dξ
η
η(1)
From the zeroth order invariant r and first order invariant v one may define
the following differential invariants
dv
dn−1v
dv
v
, ...,
,
where
,x + v,yy + v,y y
=
dr
drn−1
dr
u,x + u,yy
which are functions of different derivatives of y appearing in (330). It allows
us to rewrite (330) in terms of invariants giving us a result which is (n − 1)th
order ODE
dn−1v
dv
dn−2v
= Ω
r, v,
, ...,
.
(336)
drn−1
dr
drn−2
a.2.3
Noether symmetries
There exists a special case of Lie point symmetries which are very impor-
tant in physics. They are called Noether symmetries whose first differential
invariants (first integrals) have physical meaning; for example, when the
symmetry is time translation (or rotation), one deals with conservation of
energy (or angular momentum).
Let
t2
S =
L(qk, ˙qk, t)dt
(337)
t1
be an action of a physical system whose dynamics is described by the func-
tion L(qk, ˙qk, t) called Lagrangian. The dot denotes the derivative with re-
spect to the time variable t. The equations of motion (Euler - Lagrange equa-
tions) derived from variationl principle are [183]
d ∂L
∂L
−
= 0.
(338)
dt ∂ ˙qi
∂qi
Now on, let us defined a Noether symmetry [128]:
Definition 2 A Noether symmetry is a Lie point transformation that leaves the
action S invariant up to an additive constant ˆ
V( ) with
being the group parameter.

A.2 ordinary differential equations and lie point symmetries
89
Let ˜S = S + ˆ
V( ) be an action obtained by mapping the action S by a point
transformation and ˆ
t
V( ) =
2 d ˆ
V (qk,t, ) dt. One sees that S and ˜S leads
t1
dt
to the same equations of motion (338) hence Noether symmetries leave the
differential equations invariant. Expanding ˜S in Taylor series with respect
to
with the infinitesimal prolonged generator given by the vector field
X(1) = ξ ∂ + ηa ∂ + ˙ηa ∂
∂t
∂qa
∂ ˙
qa we have:
˜S = ˜Ld˜t = L( ˜qk, ˙˜qk, ˜t)d˜t
(339)
dξ
= [L(qk, ˙qk, t) + XL + O( 2)] dt +
dt + O( 2)
(340)
dt
dV(qk, t)
= S +
dt + ...
(341)
dt
Collecting terms linear in
one gets the condition for ˜S = S + ˆ
V( ) being
true; let us write it as a theorem:
Theorem 4 The infinitesimal generator X is a Noether symmetry if there exists a
function V = V(qk, t) such that the following condition is satisfied:
dξ
dV
X(1)L +
L =
,
(342)
dt
dt
where X(1) is the first prolongation of the generator X.
Noether symmetries are called variational symmetries if V = 0. For every
Noether symmetry there exist a first integral, it means
Definition 3 If X = ξ ∂ + ηa ∂
∂t
∂qa is the generator of a Noether symmetry then
IN = ξEH − ηkL, ˙qk + V(qi, t)
(343)
is a first integral that satisfies X(1)IN = 0. The quantity EH = ˙qkL, ˙qk − L is called
Hamiltonian of the dynamical system.
One should notice that the condition (342) will not give us all possible Lie
symmetries; it may happen that a system does not admit any Noether sym-
metries and due to that fact no conserved quantities may be used to reduce
the order of the differential equations. But there can still exist Lie symmetries
from which one may construct Lie invariants.
a.2.4
Linear ODE’s
Lie point symmetries are a very useful tool for solving differential equations:
one finds symmetries from the condition (327) and applying Lie invariants

90
l i e s y m m e t r y m e t h o d
method we are able to reduce order of an ODE which can help to solve
a differential equation. Although, they are not helpful in the case of linear
ODE’s of order n
2. It happens that one or more determining equations
has the same for as the ODE that we wanted to solve. One usually needs to
know the general solution of the ODE in order to find Lie point symmetries
[129]:
Theorem 5 Every homogeneous linear ODE of order n
3 has infinitesimal gen-
erators of the form
X1 = y∂y, X2 = y1∂y, ..., Xn+1 = yn∂y,
(344)
where {y1, ..., yn} is a set of functionally independent solutions of the ODE. If the
ODE can be mapped into the ODE y(n) = 0 by a point transformation, then it
admits three extra infinitesimal generators:
Xn+2 = ∂x,
Xn+3 = x∂x,
Xn+4 = x2∂x + (n − 1)xy∂y.
(345)
Let us consider the fourth order ODE:
5
2
v
2
λ(4) +
λ
+
+ v
λ +
−
λ = 0.
(346)
τ
τ2
τ
τ3
It comes from the system of equations which gives arise when one deals
with the linear approximation of Einstein’s field equations for perturbations
of the spatial metric tensor in the early stages of expansion of the Universe
[184]
hij = λ(τ)Pij + µ(τ)Qij.
In the above τ denotes conformal time, v is a constant, and the tensors Pij
and Qi are defined by a scalar function used to express the perturbation of
j
the density of the matter filling an isotropic universe [184].
We will show that in the case of (346) the Lie symmetry method does not
work as it has been already mentioned. As a first step let us simplify the
equation by y(τ) = λ
5
2
v
2
y
+
y +
+ v
y +
−
y = 0.
(347)
τ
τ2
τ
τ3
We will look for a vector field X = ξ(τ, y)∂τ + η(τ, y)∂y which is a symmetry
vector of (347). Before using the symmetry condition (327) for
5
2
v
2
ω =
y −
− v
y −
+
y
τ
τ2
τ
τ3

A.3 lie algebra
91
one needs to find η(3) from (318):
η(3) = −
y ξ,yyy − η,yyy + 3ξ,xyy y − 3η,xyy + 3ξ,xxy y
−3η,xxy + ξ,xxx] y + y
−4y ξ,y + η,y − 3ξ,x − 3y 2ξ,y
+ 3y
y
−2y ξ,yy + η,yy − 3ξ,xy + η,xy − ξ,xx + η,xxx.
The symmetry conditions (327) for (347) splits into a system of partial differ-
ential equations for the functions α(τ), β(τ), γ(τ):
5
2
v
2
β
+
β +
+ v
β +
−
β = 0,
(348)
τ
τ2
τ
τ3
5
2
v
2
γ
+
γ +
+ v
γ +
−
γ = 0,
(349)
τ
τ2
τ
τ3
5
−5α +
α + 3τ2(β − α ) = 0,
(350)
τ
α
2
1
−4
+
(2 + vτ2)α +
(10β − 5α − τα ) = 0,
(351)
τ3
τ2
τ
(6 − vτ2)α − τ(vτ2 − 2)β + 3τ(vτ2 − 2)α = 0
(352)
for
ξ(τ, y) = α(τ) and η(τ, y) = β(τ)y + γ(τ).
We notice that the equations (348) and (349) have the form of the ODE (347)
that we wanted to solve. The same happens when we use the method in
order to solve (346).
One may try to reduce the order of (346) with the help of the theorem 5
and canonical coordinates. We know that the equation admits the symmetry
vector X = λ∂λ from which we get that the canonical coordinates are
s = lnλ,
r = η.
(353)
If one denotes u = ds , then λ = λu and the ODE (346) is now the third
dr
order ODE of the form
5
15
2
u
+
4u +
u + 3u 2
6u2 + v +
+
η
η
η2
5
2
v
2
+
u3 +
u2 + (v +
)u +
−
u = 0.
η
η2
η
η3
a.3
l i e a l g e b r a
It may happen the an ODE has many symmetries and some of them belong
to m-parameter Lie group
˜x = ˜x(x, y, δ),
˜y = ˜y(x, y, δ),
δ = β∂β, β = 1, ..., m
(354)

92
l i e s y m m e t r y m e t h o d
with an infinitesimal generator defined as
Xβ = ξβ(x, y)∂x + ηβ(x, y)∂y.
(355)
Symmetries belonging to an m-parameter Lie group can be regarded as a
composition of symmetries from m one-parameter Lie groups.
Let L denotes a set of all infinitesimal generators of one (or more)-parameter
Lie group of point symmetries of an ODE of order n
2. Since the linearized
symmetry condition is linear in ξ and η one has that L is a vector space
X1, X2 ∈ L
→
c1X1 + c2X2 ∈ L, ∀c1, c2 ∈ R
The dimension m of the vector space is a number of arbitrary constants ap-
pearing in the general solution of the linearized symmetry condition. Every
X ∈ L may be written in the form
m
ciXi,
ci ∈ R,
i=1
where {X1, ..., Xm} is a basis for L. Similarly, the set of point symmetries
generated by all X ∈ L forms an m-parameter Lie group.
Let X1, ..., X4 ∈ L. A first-order operator
[X1, X2] = X1X2 − X2X1
(356)
is called a commutator of X1 with X2. It is antisymmetric, bilinear and satis-
fies the Jacobi identity:
[X1, X2] = −[X2, X1],
(357)
[c1X1 + c2X2, X3] = c1[X1, X3] + c2[X2, X3],
[X1, c2X2 + c3X3] = c2[X1, X2] + c3[X1, X3],
(358)
0 = [X1, [X2, X3]] + [X2, [X3, X1]] + [X3, [X1, X2]].
(359)
Moreover, L is closed under the commutator Xi, Xj ∈ L → [Xi, Xj] ∈ L and
the commutator of any two generators X1, X2 ∈ L in the basis is a linear
combinations of the basis generators
[Xi, Xj] = ck
ijXk.
(360)
The constants ck are called structure constants. From antisymmetry and the
ij
Jacobi identity one gets that
cq = − cq ,
ij
ji
cq cl
cl
cl
ij kq + cq
jk iq+cq
ki jq = 0,
∀i, j, k, l.

A.4 lie point symmetries of pde’s
93
If [Xi, Xj] = 0, (ck = 0), we say that the generators X
ij
i and Xj commute.
A finite dimensional linear space L with a commutator as a product on L
satisfying above conditions forms a Lie algebra.
One may show [129] that an nth order ODE can be reduced with m
n
Lie point symmetries, which are generated by L, to an ODE of order n − m
(or to an algebraic equation if n = m). The considered differential equation
is written in terms of the differential invariants of each generator, it means
the ODE can be written in terms of functions that are invariant under all of
its symmetry generators.
One should mention [129] that if X1 and X2 generate Lie point symmetries,
then so does [X1, X2]. It can be used in order to find more Lie symmetries of
the differential equation.
a.4
l i e p o i n t s y m m e t r i e s o f p d e ’ s
Finding Lie point symmetries of partial differential equations (PDE’s) is a
very similar procedure as the case of ODE’s. Due to that fact, we will shortly
give basic notions with necessary formulas for the simplest case, it means
we are going to consider PDE’s with one dependent variable u and two
independent ones, t and x.
A point transformation [129, 128] is a diffeomorphism
T :
x, t, u(x, t) → ˜x x, t, u(x, t) , ˜t x, t, u(x, t) , ˜
u x, t, u(x, t)
which maps the surface u = u(x, t) into
˜x = ˜x x, t, u(x, t) ,
˜t = ˜t x, t, u(x, t) ,
˜u = ˜u x, t, u(x, t) .
If H(x, t, u, ux, ut, ..., uσ) = uσ − ω(x, t, u, ux, ut, ...) = 0 is an nth order PDE,
where uσ is one of the nth order derivatives of u and ω is independent of
uσ, then the point transformation T is its point symmetry if
H( ˜x, ˜t, ˜
u, ˜
u ˜x, ˜u˜t, ...) = 0 when H(x, t, u, ux, ut, ...) = 0 holds.
(361)
As for ODE’s, we are looking for one-parameter Lie groups of point symme-
tries [129], it means, one searches for point symmetries that have the form
˜x = x + ξ(x, t, u) + O( 2),
(362)
˜t = t + τ(x, t, u) + O( 2),
(363)
˜u = u + η(x, t, u) + O( 2),
(364)

94
l i e s y m m e t r y m e t h o d
with the infinitesimal generator
X = ξ∂x + τ∂t + η∂u.
(365)
The first two prolongations of the above generator are
X(1) = X + η(x)∂u + η(t)∂
,
(366)
,x
u,t
X(2) = X(1) + η(xx)∂u
+ η(xt)∂
+ η(tt)∂
(367)
,xx
u,xt
u,tt
with long expressions for η(ij...)
η(x) = η,x + (η,u − ξ,x)u,x − τ,xu,t − ξ,uu2,x − τ,uu,xu,t,
(368)
η(t) = η,t − ξ,tu,x + (η,u − τ,t)u,t − ξ,uu,xu,t − τ,uu2,t,
(369)
η(xx) = η,xx + (2η,xu − ξ,xx)u,x − τ,xxu,t + (η,uu − 2ξ,xu)u2,x
− 2τ,xuu,xu,t − ξ,uuu3,x − τ,uuu2,xu,t + (η,u − 2ξ,x)u,xx
− 2τ,xu,xt − 3ξ,uu,xu,xx − τ,uu,tu,xx − 2τ,uu,xu,xt,
(370)
η(xt) = η,xt + (η,tu − ξ,xt)u,x + (η,xu − τ,xt)u,t − η,tuu2,x
+ (η,uu − ξ,xu − τ,tu)u,xu,t − τ,xuu2,t − ξ,uuu2,xu,t − τ,uuu,xu2,t
− ξ,tu,xx − ξ,uu,tu,xx + (η,u − ξ,x − τ,t)u,xt − 2ξ,uu,xu,xt
− 2τ,uu,tu,xt − τ,xu,tt − τ,uu,xu,tt,
(371)
η(tt) = η,tt − ξ,ttu,x + (2η,tu − τ,tt)u,t − 2ξ,tuu,xu,t
+ (η,uu − 2τ,tu)u2,t − ξ,uuu,xu2,t − τ,uuu3,t − 2ξ,tu,xt
− 2ξ,uu,tu,xt + (η,u − 2τ,t)u,tt − ξ,uu,xu,tt − 3τ,uu,tu,tt.
(372)
For higher terms and more general case there exist recurrence formulas [128]
but one should use some computer algebra.
The linearized symmetry conditions is obtained when we differentiate the
symmetry condition (361) with respect to
at
= 0 so one has
X(n)H(x, t, u, ux, ut, ..., uσ) ≡ 0,
modH(x, t, u, ux, ut, ..., uσ) = 0.
(373)
The above condition gives, after eliminating uσ, a linear system of determin-
ing equations for ξ, τ, and η.
Assuming that we have already found a Lie point symmetry of a PDE
H(x, t, u, u,x, ...) = 0 one may use Lie invariant method as it was done for
ODE’s. The difference is that one reduces a number of variables instead of
reducing order of differential equation.
a.5
h a n d f u l o f u s e f u l t h e o r e m s
We would like to give a few extra notions and theorems which are very
helpful in the case when one applies Lie symmetries method to considered

A.5 handful of useful theorems
95
problems. It has been shown [121] that when one deals with differential
equations derived from a Lagrangian, one may relate Lie symmetries with
conformal algebra of a metric of a Riemannian space which is a phase space
of the physical system.
Let us introduce a conformal Killing vector (CKV) of a metric Gij:
Definition 4 A vector field ui is a conformal Killing vector if it satisfies
LuGij = 2ψGij,
(374)
where Lu is a Lie derivative with respect to the vector field ui and ψ is called a
conformal factor.
We will say that ui is
• a Killing vector if ψ = 0,
• a homothetic vector if ψ,i = 0,
• a special conformal Killing vector if ψ;ij = 0,
• a proper conformal Killing vector if ψ;ij = 0.
Two metrics are called conformally related, it means one has the relation
¯
Gij = N2Gij,
N2 being a conformal factor. Moreover, if ui is a CKV of the metric ¯
Gij then
it is also a CKV of the conformally related metric Gij with the conformal
factor ψ defined as
ψ = ¯
ψN2 − NN,iui.
Let us again consider the action (337) with the Lagrangian of the form
1
L(qi, ˙qi) =
Gij ˙qi ˙qj − V(qk)
(375)
2
which is a Lagrangian of a particle which moves under the action of the po-
tential V(qk) in a Riemannian space with the metric Gij. The dot represents
a derivative with respect to time t which is a parameter of a curve along
which the particle moves. We will perform two transformations: the first one
is a coordinate transformation of the form
dτ = N2(qi)dt
(376)
with the τ-derivative denoted from now on as a prime . The next one is
a conformal transformation of the metric Gij = N−2 ¯
Gij. Defining a new
potential ¯
V(qk) = N−2(qk)V(xk) one gets that the new Lagrangian
˜
1
L(qi, q i) =
¯
Gijq iq j − ¯
V(qk)
(377)
2

96
l i e s y m m e t r y m e t h o d
has the same form as the original one (375). We will say that such La-
grangians are conformally related. There exists a theorem [123] which is
very useful in the case of cosmology:
Theorem 6 The Euler-Lagrange equations for two conformal Lagrangians trans-
form covariantly under the conformal transformation relating the Lagrangians if
and only if the Hamiltonian vanishes.
The equations of motion coming from the Lagrangians L in the variables
(t, qi) and ˜L in the variables (τ, qi) are of the same form. In the other words,
it results from the above theorem that physical systems with vanishing en-
ergy have conformally invariant equations of motion. In the case of FRLW
cosmology, the Hamiltonian of the considered system is the (0, 0) Einstein
equation being also a constraint. The more detailed discussion on the FRLW
cosmology and also scalar field cosmology is given in [123].
There are two another important results concerning conformally related
metrics and Lagrangians. If one considers Noether symmetries of the La-
grangian (375), they can be obtained [121] from the homothetic algebra of
the metric Gij. The same result can be applied to the Lagrangian ˜L and the
metric ¯
Gij. One should also mention that the conformal algebras of the met-
rics Gij and ¯
Gij are spanned by the same conformal Killing vectors [185]
with subalgebras of homothetic and Killing vectors different for each metric.
Let us now consider a Klein - Gordon equation
∇w = V(qi)w,
(378)
where ∇ is the Laplace operator of the Riemannian space with metric Gij
having the following form
1
∂
∂
∇w =
|G|Gij
w,
(379)
|G| ∂qi
∂qj
G being the determinant and Gij the inverse of the metric Gij. It was shown
[186, 124] that there exists a relation between Lie point symmetries of Klein
- Gordon equation and conformal algebra:
Theorem 7 The Lie point symmetries of Klein - Gordon equation (378) are gener-
ated from the conformal Killing vectors of the metric Gij which defines the Laplace
operator in the following way:
• for the dimension of the Riemannian space n > 2 the generic Lie symmetry
vector is
2 − n
X = ui(qk)∂i +
ψ(qk)w + aow + b(qk)∂w
(380)
n

A.5 handful of useful theorems
97
where ui is a CKV with conformal factor ψ(qk), the function b(qk) is a solu-
tion of the K-G equation (378). Moreover, the following condition is satisfied
for the potential V(qk):
2 − n
ukV,k + 2ψV −
∇ψ = 0;
(381)
n
• for n = 2 the generic Lie symmetry vector is
X = ui(qk)∂i + aow + b(qk)∂w
(382)
where ui is a CKV with conformal factor ψ(qk), the function b(qk) is a solu-
tion of the K-G equation (378). Moreover, the following condition is satisfied
for the potential V(qk):
ukV,k + 2ψV = 0;
(383)
The above theorem allows us to construct Lie point symmetries of Klein -
Gordon equations from known conformal algebras and to find an unknown
potential function appearing in (378) without solving determining equations.
It is extremely useful in Extended Theories of Gravity when one deals with
not determined actions of a theory: if one is able to transform the action into
scalar - tensor action, it is possible to find the Lagrangian due to the fact that
we may express unknown parts by the potential (for example f(R) gravity in
metric or Palatini formalism, Hybrid Gravity etc.).
Let us consider a PDE of the form H(x, t, u, ux, ut, ..., uσ). Applying a Lie
symmetry to the considered PDE gives us a new differential equation ˜
H
which is different than H. It may happen that it also admits Lie symmetries
that are not symmetries of the original equation. It has been proved [187, 188]
that
Theorem 8 If two Lie point symmetries X1, X2 of a PDE
H(x, t, u, ux, ut, ..., uσ) = 0
commute as
[X1, X2] = cX1, c is a constant,
(384)
then the reduction variables defined by X1 will reduce X2 to a point symmetry of the
PDE (called H1, say) obtained from H via these variables. However, the variables
defined by X2 reduce X1 to an expression that has no relevance for the PDE (called
H2, say) obtained from H via these reduction variables.


Λ C D M M O D E L A S A 2 D D Y N A M I C A L S Y S T E M O F T H E
B
N E W T O N I A N T Y P E
Dynamical systems theory is another approach that we use for an exami-
nation of cosmological models. In contrast to the Lie symmetries method
described in the Chapter A, we are interested in the evolutionary behav-
ior of the Universe, that is, we would like to get to know special points of
the evolution such as cosmological singularities or steady states instead of
looking for exact solutions of given systems [189]. The another reason for
applying dynamical systems approach are difficulties in finding solutions of
differential equations that describe cosmological models. It often happens in
modified cosmological models that exact solutions are impossible to obtain
because complicated equations appear. Such analysis provides an interesting
approach to theoretical cosmology: one may examine the Universe’s evolu-
tionary paths in a phase plane. Many authors showed that one may treat the
whole Universe as a fictious point particle moving in a one-dimensional po-
tential well (see for instance [72, 190, 191, 10, 192, 193, 194]). Due to that fact,
the considered evolution of the system reduces to a simple 2-dimensional
dynamical system of the Newtonian type. The evolution for all admissible
initial conditions is represented by trajectories in a phase space [25], that is,
the considered potential function gives us full information about the dynam-
ics [81].
We would like to briefly give basic notions on phase portraits and critical
points. Moreover, we depict the method for the standard model of cosmol-
ogy, that is, ΛCDM model, as a simple example.
b.1
p h a s e p o r t r a i t s o f l i n e a r s y s t e m s i n R2
Let us briefly discuss simple examples of phase portraits of linear systems
in 2-dimensional vector space R2. We will consider the linear system of the
form
˙x = Ax
(385)
where x ∈ R2 is a vector field while A is a 2 × 2 matrix. One may reduce the
system (385) to an uncoupled linear system by the diagonalization procedure
˙x = Bx,
B = P −1 AP
(386)
99

100
Λcdm model as a 2d dynamical system of the newtonian type
where P−1 AP = diag[λ1 , λ2 ], P is a matrix consisting of generalized eigen-
vectors of A and λi , i = {1, 2}, stand for eigenvalue of the matrix A. One
may generalize the problem to the n-dimensional system (see for example
[195]). Let us assume that the form of the matrix B is one of the following
possibilities
λ
0
λ
1
a
−b
B =
, B =
, B =
.
(387)
0
µ
0
λ
b
a
Then, one may use the fundamental theorem of linear systems:
Theorem 9 Let B be an n × n matrix. Then for a given x0 ∈ Rn, the initial value
problem
˙x = Bx,
(388)
x(0) = x0
(389)
has a unique solution given by
˙x = eBtx0,
(390)
where
∞ Bktk
eBt =
k!
k=0
is a n × n matrix which can be computed in terms of the eigenvalues and
eigenvectors of B. It can be showed [195, 196] that the solution of the (386)
with the initial condition (389) is
eλt
0
x(t) =
x0,
x(t) = eλt 1 t x0,
0
eµt
0
1
x(t) = eat cos bt − sin bt x0,
sin bt
cos bt
respectively.
Due to that solutions one may draw different types of phase portraits with
respect to the eigenvalues of the matrices. We will draw phase portraits of
the linear system (386); phase portraits of the linear system (385) is obtained
from the drawn ones for (386) under the linear transformation of coordinates
x = Py.
The first case
λ
0
B =
(391)
0
µ
includes saddle point at the origin (see the figure 10) for λ < 0 < µ. The
arrows are reversed when µ < 0 < λ. Considering the matrix A, if it has two

B.1 phase portraits of linear systems in R2
101
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 10: Phase portrait of the system ˙x = −x, ˙y = y. The equilibrium point (crit-
ical point of the system, it means ˙x = ˙y = 0) at the origin is called a
saddle point. As λ < 0, solutions along the line y = 0 decay to 0 (sta-
ble line) while µ > 0 corresponds to the growing solutions along x = 0
(unstable line).
real eigenvalues of opposite sign, λ < 0 < µ, then the phase portrait of th
system (385) is linearly equivalent to the phase portrait 10: it is obtained by a
linear transformation of coordinates. Separatrices of the system are the four
non-zero trajectories (solution curves) approaching the equilibrium point at
the origin as t → ±∞.
If one deals with matrices of the forms
λ
0
λ
1
B =
,
or B =
(392)
0
µ
0
λ
with λ
µ < 0 for the first one and for λ < 0 in the case of the second matrix,
the phase portraits are shown in the figures 11, 12, 13. The origin is a stable
node in each of these cases; the case λ = µ is called a proper node (Fig. 11)
while in the two other cases (Fig. 12 and Fig. 13) one deals with improper
nodes. Moreover, one has the arrows in the pictures 11, 12, 13 reversed if
λ
µ > 0 or if λ > 0 and the origins are unstable nodes. Let us notice that
the stability of a node is given by the sign of the eigenvalues, that is, the
node is stable if λ
µ < 0 and unstable if λ
µ > 0.

102
Λcdm model as a 2d dynamical system of the newtonian type
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 11: Phase portrait of the system ˙x = −x, ˙y = −y, that is, λ = µ < 0. The
equilibrium point is a stable node at the origin and in that case it is called
a proper node. If λ = µ > 0, the arrows are reversed and the origin is an
unstable node.
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 12: Phase portrait of the system ˙x = −3x, ˙y = −y, that is, λ < µ < 0.
The equilibrium point is a stable node at the origin and in that case it is
called a improper node. If λ > µ > 0, the arrows are reversed and the
origin is an unstable node.

B.1 phase portraits of linear systems in R2
103
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 13: Phase portrait of the system ˙x = −x + y, ˙y = −y, that is, λ < 0. The
equilibrium point is a stable node at the origin and in that case it is called
a improper node. If λ > 0, the arrows are reversed and the origin is an
unstable node.
Another case includes a pair of complex conjugate eigenvalues of the ma-
trix A with nonzero real part. The diagonal matrix B of the matric A is then
a
−b
B =
with
a < 0.
(393)
b
a
The phase portrait of the system (385) for b > 0 (counterclockwise direction)
is drawn in the figure 14. The clockwise direction happens when b < 0. The
origin is a stable focus; it will be unstable, that is, the trajectories will spiral
away from the origin (with increasing t) if a > 0.
The last case refers to
0
−b
B =
.
(394)
b
0
We say that the system (386) has a center in the origin (see the figure 17
for b > 0). It happens when the matrix A has a pair of pure imaginary
complex conjugate eigenvalues λ± = ±ib. The trajectories lie on circles
|x(t)| = constant. If one or both of the eigenvalues of A is zero (det A = 0),
the origin is called a degenerate equilibrium point of (385).
Concluding, the linear system (385) has one of the following possibilities:
a saddle, a node, a focus or a center at the origin if the matrix A is similar to
one of the matrices B considered above, that is, its phase portrait is linearly
equivalent to one of the phase portraits of the linear system (386). One may

104
Λcdm model as a 2d dynamical system of the newtonian type
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 14: Phase portrait of the system ˙x = − 1 x − 3y, ˙y = 3x − 1 y, that is, λ
2
2
± =
a ± ib with a < 0 and b > 0. The equilibrium point is a stable focus at
the origin. If a > 0, the arrows are reversed and the origin is an unstable
focus.
1.0
0.5
0.0
0.5
1.0
1.0
0.5
0.0
0.5
1.0
Figure 15: Phase portrait of the system ˙x = −y, ˙y = x, that is, λ± = ±ib with b > 0
(counterclockwise direction). The system is said to have a center at the
origin. If b < 0, the arrows are reversed (clockwise direction).

B.1 phase portraits of linear systems in R2
105
easily determine a kind of an equilibrium point if det A = 0; for that purpose
let us recall a theorem [195]
Theorem 10 Let δ = det A is a determinant of the matrix A while τ = Tr A is its
trace. Considering the linear system (385) one says that
• The system (385) has a saddle point at the origin if δ < 0.
• If δ > 0 and τ2 − 4δ
0 then (385) has a node at the origin: it is stable if
τ < 0 and unstable if τ > 0.
• If δ > 0, τ2 − 4δ < 0, and τ = 0 then (385) has a focus at the origin which is
stable if τ < 0 and unstable if τ > 0.
• If δ > 0 and τ = 0 then (385) has a center at the origin.
Moreover, we will say that a stable node or focus of (385) is a sink of the
linear system while an unstable node or focus of (385) is called a source of
the linear system.
In the further considerations we will be interested in Newtonian equations
of motion
∂V
¨x = −
(395)
∂x
with the first integral
˙x2 + V(x) = E.
(396)
2
Such a system describes a unit-mass particle moving in a 1-dimensional
potential energy V(x) with energy level E on a half line x : x
0. It can be
reduced to the 2-dimensional Newtonian type dynamical system
˙x = y,
∂V
˙y = −
,
(397)
∂x
y2
E =
+ V(x).
(398)
2
The system’s matrix A after the linearization procedure becomes
0
1
A =
.
(399)
− ∂2V
0
∂x2
while the characteristic equation simply gives the eigenvalues
∂2V
λ± = ±
.
(400)
∂x2
In the following subsection we will show how the dynamical system ap-
proach may be used to examine cosmological models. We will focus on the
ΛCDM model which was briefly deiscussed in the Introduction 1.

106
Λcdm model as a 2d dynamical system of the newtonian type
b.2
l c d m m o d e l a s a d y na m i c a l s y s t e m
Let us recall the main ingredients of the ΛCDM model describing our Uni-
verse pretty well from radiation dominated epoch till nowadays accelerating
expansion. On the large scale it is isotropic and homogeneous - that feature
is described by the spatially flat (k = 0) FRLW metric (26) - and filled with
pressureless substance, that is, dust. Additionally, one introduces another
one possessing negative pressure, so-called cosmological constant Λ, in or-
der to explain the late time acceleration. The dynamics of the model consists
of the following equations (H = ˙a/a)
1
∂V
¨
a = − (ρ + 3p)a = −
,
(401)
6
∂a
˙ρ = −3H(ρ + p),
(402)
1
k
H2 =
ρ −
,
(403)
3
a2
where the first equation (Raychaudhuri equation) comes from the Einstein’s
field equations (j, j), j = 1, 2, 3 for the perfect fluid energy momentum ten-
sor (15), the second one is a result of Bianchi identity (conservation of the
energy-momentum tensor) while the last one is the first integral (Friedmann
equation) of the two first equations. Together with the equation of state
pi = ωiρi, i = m, Λ one finds that the potential is of the form V = − 1 a2ρ.
6
The energy density ρ consists of two fluids: dust (ωm = 0 concluding bary-
onic matter and cold dark matter) and cosmological constant (ωΛ = −1)
ρ = ρm + ρΛ = ρm,0a−3 + Λ
(404)
and therefore the potential is
1
V = − (ρm
6
,0a−1 + Λa2).
(405)
Let us remind that quantities labeled by the index 0 correspond to the
present epoch values. We have neglected the radiation density parameter as
it is very small today (Ωred ∼ 10−5). Having a look at the equations (401)
suggests that [197] one may interpret cosmological evolutionary paths of
ΛCDM model as a motion of a fictitious particle of unit mass. The motion
takes place in configuration space {a : a
0} in a one-dimensional poten-
tial parametrized by the scale factor a. The Universe accelerates when the
potential is a decreasing function of the scale factor (Fig. 16) while it decel-
erates when the potential grows. The extremum of the potential function
corresponds to the zero acceleration case (static universe).

B.2 lcdm model as a dynamical system
107
V a
a
0.2
0.4
0.6
0.8
1.0
0.5
1.0
1.5
Figure 16: The potential V(a) = − 1 (Ω
2
m,0a−1 + ΩΛ,0a2) of the ΛCDM model. In
this example we have used the approximated values Ωm,0 = 0.3, ΩΛ,0 =
0.7. The shaded domain E − V < 0, E being total energy of the system, is
forbidden for a classical particle.
1.0
0.5
0.0
x
0.5
1.0
0.0
0.2
0.4
0.6
0.8
1.0
.
Figure 17: The phase portrait of the ΛCDM model obtained from (406) and (407).
The thick line represents the flat model, it means the system with the
total energy E ∼ Ωk,0 = 0. The vertical line divides the trajectories into
decelerating (left) and accelerating (right) parts.

108
Λcdm model as a 2d dynamical system of the newtonian type
In order to obtain a 2-dimensional dynamical system describing the con-
sidered cosmological model (401) we need to replace all dimensional quan-
tities by dimensionless ones. We introduce density parameters as the values
Ωi,0 = ρi . The quantity H
3H2
0 is a present-day value of the Hubble’s function
0
equaled to 67.27 km [71]. Furthermore, we define a dimensionless scale fac-
sMpc
tor x = a measuring the value of a in the units of the present value a
a
0 and
0
the reparametrized cosmological time t → τ : dtH0 = dτ. Then we may
write:
dx = y,
(406)
dτ
dy
∂V
= −
,
(407)
dτ
∂x
y2 + V(x) = E
2
where now
1
1
V(x) = − (Ωm
Ωk
2
,0x−3 + ΩΛ,0)x2,
E = 2 ,0.
One should mention that the density parameters Ωi,0 are not independent.
They satisfy the constraint coming from H2 = 1 for a = 1 (as we assume that
H0
value for a present day). Hence, one has only one parameter to estimate, for
example ΩΛ,0 = 1 − Ωm,0.
The phase portrait of the above system is drawn in the picture 17. The
critical point of the system is a saddle point [astatic ∼ 0.6; 0] which repre-
sents the Einstein static universe - the extremum of the potential. A vertical
line passing through the saddle point divides each trajectory into two parts:
decelerating phase of the Universe (on the left from the critical point astatic)
and accelerating one (on the right from the saddle point). It also shows that
the model includes a singularity at the origin asing(t = 0) = 0.
The above example shows how the dynamical system theory may be used
for cosmological purposes. ΛCDM system is rather simple one while modi-
fied theories of gravity usually posses Friedmann evolutionary equations of
the form much more complicated than presented here. They are first order
ordinary non-linear differential equations on the scale factor a(t). Therefore,
considering a geometrical structure of a phase space may help us to under-
stand the evolution of a universe described by a model under consideration.
In order to perform such analysis, one needs to represent dynamics of cos-
mological models in terms of dynamical system theory. Phase diagrams will
allow to find critical points which correspond to extremes of the effective
potentials whose diagram will provide information about the velocity of cos-
mic expansion and classically forbidden regions.

B I B L I O G R A P H Y
[1] Albert Einstein. The field equations of gravitation. Sitzungsber. Preuss.
Akad. Wiss. Berlin (Math. Phys.) 844-847, 1915.
[2] Albert Einstein. The foundation of the general theory of relativity.
Annalen Phys. 49, 769-822, [Annalen Phys. 14, 517(2005)], 1916.
[3] Frank W Dyson, Arthur S Eddington, and Charles Davidson. A de-
termination of the deflection of light by the sun’s gravitational field,
from observations made at the total eclipse of may 29, 1919. Philosoph-
ical Transactions of the Royal Society of London A: Mathematical, Physical
and Engineering Sciences, 220(571-581):291–333, 1920.
[4] Robert V Pound and GA Rebka Jr. Gravitational red-shift in nuclear
resonance. Physical Review Letters, 3(9):439, 1959.
[5] Robert V Pound and GA Rebka Jr. Apparent weight of photons. Phys-
ical Review Letters, 4(7):337, 1960.
[6] Edwin Hubble. A relation between distance and radial velocity among
extra-galactic nebulae. Proceedings of the National Academy of Sciences,
15(3):168–173, 1929.
[7] Karl Schwarzschild. Über das gravitationsfeld eines massenpunktes
nach der einsteinschen theorie. Sitzungsberichte der Königlich Preußis-
chen Akademie der Wissenschaften (Berlin), 1916, Seite 189-196, 1:189–196,
1916.
[8] Karl Schwarzschild. On the gravitational field of a mass point accord-
ing to einstein’s theory. arXiv preprint physics/9905030, 1999.
[9] BP Abbott, Richard Abbott, TD Abbott, MR Abernathy, Fausto Acer-
nese, Kendall Ackley, Carl Adams, Thomas Adams, Paolo Addesso,
RX Adhikari, et al. Observation of gravitational waves from a binary
black hole merger. Physical review letters, 116(6):061102, 2016.
[10] Edmund J Copeland, Mohammad Sami, and Shinji Tsujikawa. Dy-
namics of dark energy. International Journal of Modern Physics D, 15(11):
1753–1935, 2006.
109

110
b i b l i o g r a p h y
[11] Dragan Huterer and Michael S Turner. Prospects for probing the dark
energy via supernova distance measurements. Physical Review D, 60
(8):081301, 1999.
[12] Peter AR Ade, N Aghanim, MIR Alves, C Armitage-Caplan, M Ar-
naud, M Ashdown, F Atrio-Barandela, J Aumont, H Aussel, C Bacci-
galupi, et al. Planck 2013 results. i. overview of products and scientific
results. Astronomy & Astrophysics, 571:A1, 2014.
[13] Salvatore Capozziello and Mariafelicia De Laurentis. Extended theo-
ries of gravity. Physics Reports, 509(4):167–321, 2011.
[14] Salvatore Capozziello and Valerio Faraoni. Beyond Einstein gravity: A
Survey of gravitational theories for cosmology and astrophysics, volume 170.
Springer Science and Business Media, 2010.
[15] Alexei A Starobinsky. A new type of isotropic cosmological models
without singularity. Physics Letters B, 91(1):99–102, 1980.
[16] Alan H Guth. Inflationary universe: A possible solution to the horizon
and flatness problems. Physical Review D, 23(2):347, 1981.
[17] Philip Bull, Yashar Akrami, Julian Adamek, Tessa Baker, Emilio Bellini,
Jose Beltrán Jiménez, Eloisa Bentivegna, Stefano Camera, Sébastien
Clesse, Jonathan H Davis, et al. Beyond lcdm: Problems, solutions,
and the road ahead. arXiv preprint arXiv:1512.05356, 2015.
[18] Chris Clarkson and Roy Maartens. Inhomogeneity and the founda-
tions of concordance cosmology. Classical and Quantum Gravity, 27(12):
124008, 2010.
[19] GFR Ellis, R Maartens, and SD Nel. The expansion of the universe.
Monthly Notices of the Royal Astronomical Society, 184(3):439–465, 1978.
[20] CM Will. Theory and experiment in gravitational physics, 1981.
[21] Antonio De Felice and Shinji Tsujikawa. f(r) theories. Living Rev. Rel,
13(3):1002–4928, 2010.
[22] Salvatore Capozziello, VF Cardone, and A Troisi. Dark energy and
dark matter as curvature effects? Journal of Cosmology and Astroparticle
Physics, 2006(08):001, 2006.
[23] Salvatore Capozziello, Vincenzo F Cardone, and Antonio Troisi. Low
surface brightness galaxy rotation curves in the low energy limit of rn
gravity: no need for dark matter? Monthly Notices of the Royal Astro-
nomical Society, 375(4):1423–1440, 2007.

b i b l i o g r a p h y
111
[24] Thomas P Sotiriou and Valerio Faraoni. f(r) theories of gravity. Reviews
of Modern Physics, 82(1):451, 2010.
[25] Andrzej Borowiec, Michał Kamionka, Aleksandra Kurek, and Marek
Szydłowski. Cosmic acceleration from modified gravity with palatini
formalism. Journal of Cosmology and Astroparticle Physics, 2012(02):027,
2012.
[26] Eanna E Flanagan. Palatini form of 1/r gravity. Physical review letters,
92(7):071101, 2004.
[27] Alberto Iglesias, Nemanja Kaloper, Antonio Padilla, and Minjoon Park.
How (not) to use the palatini formulation of scalar-tensor gravity. Phys-
ical Review D, 76(10):104001, 2007.
[28] Gonzalo J Olmo. Hydrogen atom in palatini theories of gravity. Physi-
cal Review D, 77(8):084021, 2008.
[29] Enrico Barausse, Thomas P Sotiriou, and John C Miller. Curvature sin-
gularities, tidal forces and the viability of palatini f (r) gravity. Classical
and Quantum Gravity, 25(10):105008, 2008.
[30] Gonzalo J Olmo. The gravity lagrangian according to solar system
experiments. Physical review letters, 95(26):261102, 2005.
[31] Thomas P Sotiriou. The nearly newtonian regime in non-linear theo-
ries of gravity. General Relativity and Gravitation, 38(9):1407–1417, 2006.
[32] Marco Ferraris, Mauro Francaviglia, and Igor Volovich. The universal-
ity of vacuum einstein equations with cosmological constant. Classical
and Quantum Gravity, 11(6):1505, 1994.
[33] Thomas P Sotiriou. f(r) gravity and scalar - tensor theory. Classical and
Quantum Gravity, 23(17):5117, 2006.
[34] Gonzalo J Olmo and Helios Sanchis-Alepuz. Hamiltonian formulation
of palatini f(r) theories à la brans-dicke theory. Physical Review D, 83
(10):104036, 2011.
[35] Gonzalo J Olmo, Helios Sanchis-Alepuz, and Swapnil Tripathi. Dy-
namical aspects of generalized palatini theories of gravity. Physical
Review D, 80(2):024013, 2009.
[36] Gonzalo J Olmo and Parampreet Singh. Covariant effective action for
loop quantum cosmology à palatini. Journal of Cosmology and Astropar-
ticle Physics, 2009(01):030, 2009.

112
b i b l i o g r a p h y
[37] KS Stelle. Renormalization of higher-derivative quantum gravity. Phys-
ical Review D, 16(4):953, 1977.
[38] DE Barraco, E Dominguez, and R Guibert. Conservation laws, symme-
try properties, and the equivalence principle in a class of alternative
theories of gravity. Physical Review D, 60(4):044012, 1999.
[39] Tomi Koivisto.
A note on covariant conservation of energy–
momentum in modified gravities. Classical and Quantum Gravity, 23
(12):4289, 2006.
[40] Salvatore Capozziello, Mariafelicia De Laurentis, M Francaviglia, and
S Mercadante. From dark energy and dark matter to dark metric. Foun-
dations of Physics, 39(10):1161–1176, 2009.
[41] S Capozziello, MF De Laurentis, L Fatibene, M Ferraris, and S Garruto.
Extended cosmologies. arXiv preprint arXiv:1509.08008, 2015.
[42] Lorenzo Fatibene and Mauro Francaviglia. Mathematical equivalence
vs. physical equivalence between extended theories of gravitations.
arXiv preprint arXiv:1302.2938, 2013.
[43] S Capozziello, L Fatibene, and S Garruto. Equivalence among frames
in extended gravity. arXiv preprint arXiv:1512.08535, 2015.
[44] L Fatibene, M Francaviglia, and G Magnano. On a characterization of
geodesic trajectories and gravitational motions. International Journal of
Geometric Methods in Modern Physics, 9(05):1220007, 2012.
[45] Albert Einstein, Anna Beck, and Peter Havas. The Swiss Years: Writing
1900-1909:... Princeton University Press, 1989.
[46] Charles W Misner, Kip S Thorne, and John Archibald Wheeler. Gravi-
tation. Macmillan, 1973.
[47] Gianluca Allemandi, Andrzej Borowiec, Mauro Francaviglia, and
Sergei D Odintsov. Dark energy dominance and cosmic acceleration
in first-order formalism. Physical Review D, 72(6):063505, 2005.
[48] Gianluca Allemandi, Andrzej Borowiec, and Mauro Francaviglia. Ac-
celerated cosmological models in first-order nonlinear gravity. Physical
Review D, 70(4):043524, 2004.
[49] Gianluca Allemandi, Andrzej Borowiec, and Mauro Francaviglia. Ac-
celerated cosmological models in ricci squared gravity. Physical Review
D, 70(10):103503, 2004.

b i b l i o g r a p h y
113
[50] Gianluca Allemandi, Monica Capone, Salvatore Capozziello, and
Mauro Francaviglia. Conformal aspects of the palatini approach in
extended theories of gravity. General Relativity and Gravitation, 38(1):
33–60, 2006.
[51] Valerio Faraoni and Edgard Gunzig. Einstein frame or jordan frame?
International journal of theoretical physics, 38(1):217–225, 1999.
[52] R Jackiw and AP Polychronakos. Fluid dynamical profiles and con-
stants of motion from d-branes. Communications in mathematical physics,
207(1):107–129, 1999.
[53] Naohisa Ogawa. Remark on the classical solution of the chaplygin gas
as d-branes. Physical Review D, 62(8):085023, 2000.
[54] Sergey Chaplygin. On gas jets. Sci. Mem. Moscow Univ. Math. Phys., 21
(1), 1904.
[55] Alexander Kamenshchik, Ugo Moschella, and Vincent Pasquier. An
alternative to quintessence. Physics Letters B, 511(2):265–268, 2001.
[56] MC Bento, O Bertolami, and AA Sen. Generalized chaplygin gas, accel-
erated expansion, and dark-energy-matter unification. Physical Review
D, 66(4):043507, 2002.
[57] Jianbo Lu.
Cosmology with a variable generalized chaplygin gas.
Physics Letters B, 680(5):404–410, 2009.
[58] Neven Bili´c, Gary B Tupper, and Raoul D Viollier. Unification of dark
matter and dark energy: the inhomogeneous chaplygin gas. Physics
Letters B, 535(1):17–21, 2002.
[59] VA Popov. Dark energy and dark matter unification via superfluid
chaplygin gas. Physics Letters B, 686(4):211–215, 2010.
[60] J Naji, B Pourhassan, and Ali R Amani. Effect of shear and bulk vis-
cosities on interacting modified chaplygin gas cosmology. International
Journal of Modern Physics D, 23(02):1450020, 2014.
[61] Gilberto M Kremer and Daniele SM Alves. Palatini approach to 1/r
gravity and its implications to the late universe. Physical Review D, 70
(2):023503, 2004.
[62] Vittorio Gorini, Alexander Kamenshchik, and Ugo Moschella. Can the
chaplygin gas be a plausible model for dark energy? Physical Review
D, 67(6):063509, 2003.

114
b i b l i o g r a p h y
[63] PP Avelino, K Bolejko, and GF Lewis. Nonlinear chaplygin gas cos-
mologies. Physical Review D, 89(10):103004, 2014.
[64] EO Kahya and B Pourhassan. The universe dominated by the extended
chaplygin gas. Modern Physics Letters A, 30(13):1550070, 2015.
[65] JC Fabris, HES Velten, C Ogouyandjou, and J Tossa. Ruling out the
modified chaplygin gas cosmologies. Physics Letters B, 694(4):289–293,
2011.
[66] Jens Hoppe. Supermembranes in four-dimensions. arXiv preprint hep-
th/9311059.
[67] R Jackiw and AP Polychronakos. Supersymmetric fluid mechanics.
Physical Review D, 62(8):085019, 2000.
[68] H. B. Benaoum. Accelerated universe from modi ed chaplygin gas and
tachyonic. arXiv preprint hep-th/0205140.
[69] Luis P Chimento. Extended tachyon field, chaplygin gas, and solvable
k-essence cosmologies. Physical Review D, 69(12):123517, 2004.
[70] Alexander Kamenshchik, Ugo Moschella, and Vincent Pasquier.
Chaplygin-like gas and branes in black hole bulks. Physics Letters B,
487(1):7–13, 2000.
[71] Planck Collaboration et al. Planck 2015 results. xiii. cosmological pa-
rameters. arXiv preprint arXiv:1502.01589, 2015.
[72] Andrzej Borowiec, Aleksander Stachowski, Marek Szydłowski, and
Aneta Wojnar. Inflationary cosmology with chaplygin gas in palatini
formalism. Journal of Cosmology and Astroparticle Physics, 2016(01):040,
2016.
[73] Marek Szydlowski, Aleksander Stachowski, Andrzej Borowiec, and
Aneta Wojnar. Do sewn singularities falsify the palatini cosmology?
arXiv preprint arXiv:1604.02632, 2015.
[74] N Suzuki, D Rubin, C Lidman, G Aldering, R Amanullah, K Barbary,
LF Barrientos, J Botyanszki, M Brodwin, N Connolly, et al. The hub-
ble space telescope cluster supernova survey. v. improving the dark-
energy constraints above z> 1 and building an early-type-hosted su-
pernova samplebased. The Astrophysical Journal, 746(1):85, 2012.
[75] Nicholas Metropolis, Arianna W Rosenbluth, Marshall N Rosenbluth,
Augusta H Teller, and Edward Teller. Equation of state calculations

b i b l i o g r a p h y
115
by fast computing machines. The journal of chemical physics, 21(6):1087–
1092, 1953.
[76] W Keith Hastings.
Monte carlo sampling methods using markov
chains and their applications. Biometrika, 57(1):97–109, 1970.
[77] Gideon Schwarz et al. Estimating the dimension of a model. The annals
of statistics, 6(2):461–464, 1978.
[78] Robert E Kass and Adrian E Raftery. Bayes factors. Journal of the
american statistical association, 90(430):773–795, 1995.
[79] Shin’ichi Nojiri, Sergei D Odintsov, and Shinji Tsujikawa. Properties of
singularities in the (phantom) dark energy universe. Physical Review
D, 71(6):063004, 2005.
[80] Parampreet Singh and Francesca Vidotto. Exotic singularities and spa-
tially curved loop quantum cosmology. Physical Review D, 83(6):064027,
2011.
[81] Marek Szydłowski. Cosmological zoo — accelerating models with
dark energy. Journal of Cosmology and Astroparticle Physics, 2007(09):
007, 2007.
[82] S Nojiri, SD Odintsov, and VK Oikonomou. Singular inflation from
generalized equation of state fluids. Physics Letters B, 747:310–320,
2015.
[83] SD Odintsov and VK Oikonomou. Singular inflationary universe from
f(r) gravity. Physical Review D, 92(12):124024, 2015.
[84] N. N. Bautin and eds. I. A. Leontovich. Methods and Techniques for
Qualitative Analysis of Dynamical Systems on the Plane, volume 1. Nauka,
Moscow [In Russian], 1976.
[85] Ramón Herrera, Marco Olivares, and Nelson Videla. Intermediate in-
flation on the brane and warped dgp models. The European Physical
Journal C, 73(6):1–9, 2013.
[86] John D Barrow and Alexander AH Graham. Singular inflation. Physical
Review D, 91(8):083513, 2015.
[87] Claus Kiefer. On the avoidance of classical singularities in quantum
cosmology. In Journal of Physics: Conference Series, volume 222, page
012049. IOP Publishing, 2010.

116
b i b l i o g r a p h y
[88] Tiberiu Harko, Tomi S Koivisto, Francisco SN Lobo, and Gonzalo J
Olmo. Metric-palatini gravity unifying local constraints and late-time
cosmic acceleration. Physical Review D, 85(8):084016, 2012.
[89] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Hybrid metric-palatini gravity. Universe, 1
(2):199–238, 2015.
[90] Salvatore Capozziello, Tiberiu Harko, Francisco SN Lobo, Gonzalo J
Olmo, and Stefano Vignolo. The cauchy problem in hybrid metric-
palatini f(x)-gravity. International Journal of Geometric Methods in Modern
Physics, 11(05):1450042, 2014.
[91] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Wormholes supported by hybrid metric-
palatini gravity. Physical Review D, 86(12):127504, 2012.
[92] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Cosmology of hybrid metric-palatini f
(x)-gravity. Journal of Cosmology and Astroparticle Physics, 2013(04):011,
2013.
[93] Christian G Böhmer, Francisco SN Lobo, and Nicola Tamanini. Ein-
stein static universe in hybrid metric-palatini gravity. Physical Review
D, 88(10):104019, 2013.
[94] Nelson A Lima. Dynamics of linear perturbations in the hybrid metric-
palatini gravity. Physical Review D, 89(8):083527, 2014.
[95] Nelson A Lima, Vanessa Smer-Barreto, and Lucas Lombriser. Con-
straints on decaying early modified gravity from cosmological obser-
vations. arXiv preprint arXiv:1603.05239, 2016.
[96] Sante Carloni, Tomi Koivisto, and Francisco SN Lobo. Dynamical sys-
tem analysis of hybrid metric-palatini cosmologies. Physical Review D,
92(6):064035, 2015.
[97] Tahereh Azizi and Najibe Borhani. Thermodynamics in hybrid metric-
palatini gravity. Astrophysics and Space Science, 357(2):1–9, 2015.
[98] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. The virial theorem and the dark matter
problem in hybrid metric-palatini gravity. Journal of Cosmology and
Astroparticle Physics, 2013(07):024, 2013.

b i b l i o g r a p h y
117
[99] Salvatore Capozziello, Tiberiu Harko, Tomi S Koivisto, Francisco SN
Lobo, and Gonzalo J Olmo. Galactic rotation curves in hybrid metric-
palatini gravity. Astroparticle Physics, 50:65–75, 2013.
[100] D Borka, S Capozziello, P Jovanovi´c, and V Borka Jovanovi´c. Probing
hybrid modified gravity by stellar motion around galactic centre. arXiv
preprint arXiv:1504.07832, 2015.
[101] Qi-Ming Fu, Li Zhao, and Yu-Xiao Liu. Hybrid metric-palatini brane
system. arXiv preprint arXiv:1601.06546, 2016.
[102] Nicola Tamanini and Christian G Boehmer. Generalized hybrid metric-
palatini gravity. Physical Review D, 87(8):084031, 2013.
[103] Tomi S Koivisto and Nicola Tamanini. Ghosts in pure and hybrid
formalisms of gravity theories: a unified analysis. Physical Review D,
87(10):104030, 2013.
[104] Andrzej Borowiec, Salvatore Capozziello, Mariafelicia De Laurentis,
Francisco SN Lobo, Andronikos Paliathanasis, Mariacristina Paolella,
and Aneta Wojnar. Invariant solutions and noether symmetries in hy-
brid gravity. Physical Review D, 91(2):023517, 2015.
[105] A Paliathanasis, L Karpathopoulos, A Wojnar, and S Capozziello.
Wheeler–dewitt equation and lie symmetries in bianchi scalar-field cos-
mology. The European Physical Journal C, 76(4):1–14, 2016.
[106] Mariusz P Dabrowski, Janusz Garecki, and David B Blaschke. Confor-
mal transformations and conformal invariance in gravitation. Annalen
der Physik, 18(1):13–32, 2009.
[107] Gonzalo J Olmo. Palatini approach to modified gravity: f(r) theories
and beyond. International Journal of Modern Physics D, 20(04):413–462,
2011.
[108] Salvatore Capozziello and Antonio De Felice. f(r) cosmology from
noether’s symmetry. Journal of Cosmology and Astroparticle Physics, 2008
(08):016, 2008.
[109] Salvatore Capozziello, Ester Piedipalumbo, Claudio Rubano, and
Paolo Scudellaro.
Noether symmetry approach in phantom
quintessence cosmology. Physical Review D, 80(10):104030, 2009.
[110] Y Kucukakca and U Camci. Noether gauge symmetry for f(r) gravity
in palatini formalism. Astrophysics and Space Science, 338(1):211–216,
2012.

118
b i b l i o g r a p h y
[111] Mahmood Roshan and Fatimah Shojai. Palatini f(r) cosmology and
noether symmetry. Physics Letters B, 668(3):238–240, 2008.
[112] Yi Zhang, Yun-gui Gong, and Zong-Hong Zhu. Noether symmetry
approach in multiple scalar fields scenario. Physics Letters B, 688(1):
13–20, 2010.
[113] Babak Vakili. Noether symmetry in f(r) cosmology. Physics Letters B,
664(1):16–20, 2008.
[114] Babak Vakili. Noether symmetric f(r) quantum cosmology and its clas-
sical correlations. Physics Letters B, 669(3):206–211, 2008.
[115] S Capozziello and Gen Lambiase. Selection rules in minisuperspace
quantum cosmology. General Relativity and Gravitation, 32(4):673–696,
2000.
[116] Richard Arnowitt, Stanley Deser, and Charles W Misner. Dynamical
structure and definition of energy in general relativity. Physical Review,
116(5):1322, 1959.
[117] Claus Kiefer. Quantum Gravity. Oxford University Press, New York,
2007. ISBN 9780199212521.
[118] Eric Gourgoulhon. 3+1 formalism in general relativity: bases of numerical
relativity, volume 846. Springer Science & Business Media, 2012.
[119] Salvatore Capozziello, Mariafelicia De Laurentis, and Sergei D
Odintsov. Hamiltonian dynamics and noether symmetries in extended
gravity cosmology. The European Physical Journal C, 72(7):1–21, 2012.
[120] JB Hartle. Gravitation in astrophysics (eds) b carter and jb hartle, 1986.
[121] Michael Tsamparlis and Andronikos Paliathanasis. Two-dimensional
dynamical systems which admit lie and noether symmetries. Journal
of Physics A: Mathematical and Theoretical, 44(17):175202, 2011.
[122] Andronikos Paliathanasis, Michael Tsamparlis, Spyros Basilakos, and
Salvatore Capozziello. Scalar-tensor gravity cosmology: Noether sym-
metries and analytical solutions. Physical Review D, 89(6):063532, 2014.
[123] Michael Tsamparlis, Andronikos Paliathanasis, Spyros Basilakos, and
Salvatore Capozziello. Conformally related metrics and lagrangians
and their physical interpretation in cosmology. General Relativity and
Gravitation, 45(10):2003–2022, 2013.

b i b l i o g r a p h y
119
[124] Andronikos Paliathanasis and Michael Tsamparlis. The geometric ori-
gin of lie point symmetries of the schrödinger and the klein–gordon
equations. International Journal of Geometric Methods in Modern Physics,
11(04):1450037, 2014.
[125] Paul Adrien Maurice Dirac. General theory of relativity. Princeton Uni-
versity Press, 1996.
[126] Hans-Juergen Matschull. Dirac’s canonical quantization programme.
arXiv preprint quant-ph/9606031, 1996.
[127] Bryce Seligman DeWitt and Neill Graham. The many worlds interpreta-
tion of quantum mechanics. Princeton University Press, 2015.
[128] Hans Stephani and Malcolm MacCallum. Differential equations: their
solution using symmetries. Cambridge University Press, 1989.
[129] Peter E. Hydon. Symmetry Methods for Differential Equations: A Begin-
ner’s Guide. Cambridge University Press, New York, USA, 1st edition,
2000.
[130] PGL Leach. The complete symmetry group of the one-dimensional
time-dependent harmonic oscillator. Journal of Mathematical Physics, 21
(2):300–304, 1980.
[131] Barbara Abraham-Shrauner, Keshlan S Govinder, and Daniel J Arrigo.
Type-ii hidden symmetries of the linear 2d and 3d wave equations.
Journal of Physics A: Mathematical and General, 39(20):5739, 2006.
[132] Andronikos Paliathanasis and Michael Tsamparlis. The reduction of
the laplace equation in certain riemannian spaces and the resulting
type ii hidden symmetries. Journal of Geometry and Physics, 76:107–123,
2014.
[133] James B Hartle and Stephen W Hawking. Wave function of the uni-
verse. Physical Review D, 28(12):2960, 1983.
[134] Alexander Vilenkin. Creation of universes from nothing. Physics Letters
B, 117(1):25–28, 1982.
[135] Alexander Vilenkin. Quantum creation of universes. Physical Review
D, 30(2):509, 1984.
[136] Salvatore Capozziello, Tiberiu Harko, Francisco SN Lobo, and Gon-
zalo J Olmo. Hybrid modified gravity unifying local tests, galactic
dynamics and late-time cosmic acceleration. International Journal of
Modern Physics D, 22(12):1342006, 2013.

120
b i b l i o g r a p h y
[137] Carl Brans and Robert H Dicke. Mach’s principle and a relativistic
theory of gravitation. Physical Review, 124(3):925, 1961.
[138] Theodor Kaluza. Zum unitätsproblem der physik. Sitzungsber. Preuss.
Akad. Wiss. Berlin.(Math. Phys.), 1921(966972):45, 1921.
[139] Oskar Klein. Quantentheorie und fünfdimensionale relativitätstheorie.
Zeitschrift für Physik, 37(12):895–906, 1926.
[140] Oskar Klein. The atomicity of electricity as a quantum theory law.
Nature, 118:516, 1926.
[141] LL Williams. Field equations and lagrangian for the kaluza metric
evaluated with tensor algebra software. Journal of Gravity, 2015, 2015.
[142] Valerio Faraoni. Cosmology in scalar-tensor gravity, volume 139. Springer
Science & Business Media, 2004.
[143] Salvatore Capozziello, Giuseppe Marmo, Claudio Rubano, and Paolo
Scudellaro. Nöther symmetries in bianchi universes. International jour-
nal of modern physics D, 6(04):491–503, 1997.
[144] John D Barrow. Why the universe is not anisotropic. Physical Review
D, 51(6):3113, 1995.
[145] Tony Rothman and GFR Ellis. Can inflation occur in anisotropic cos-
mologies? Physics Letters B, 180(1):19–24, 1986.
[146] M Demianski, R De Ritis, C Rubano, and P Scudellaro. Scalar fields
and anisotropy in cosmological models. Physical Review D, 46(4):1391,
1992.
[147] Andrei D Linde. A new inflationary universe scenario: a possible so-
lution of the horizon, flatness, homogeneity, isotropy and primordial
monopole problems. Physics Letters B, 108(6):389–393, 1982.
[148] Larry H Ford. Cosmological-constant damping by unstable scalar
fields. Physical Review D, 35(8):2339, 1987.
[149] Michael P Ryan and Lawrence C Shepley. Homogeneous relativistic cos-
mologies. Princeton University Press, 2015.
[150] Michael Tsamparlis and Andronikos Paliathanasis. The geometric na-
ture of lie and noether symmetries. General Relativity and Gravitation,
43(6):1861–1881, 2011.

b i b l i o g r a p h y
121
[151] Charles W Misner. Quantum cosmology. i. Physical Review, 186(5):1319,
1969.
[152] Asim Orhan Barut and Ryszard Raczka. Theory of group representations
and applications, volume 2. World Scientific, 1986.
[153] Salvatore Capozziello, Mariafelicia De Laurentis, and Sergei D
Odintsov. Hamiltonian dynamics and noether symmetries in extended
gravity cosmology. The European Physical Journal C, 72(7):1–21, 2012.
[154] David Bohm. A suggested interpretation of the quantum theory in
terms of" hidden" variables. i. Physical Review, 85(2):166, 1952.
[155] David Bohm. A suggested interpretation of the quantum theory in
terms of" hidden" variables. ii. Physical Review, 85(2):180, 1952.
[156] PB Demorest, Tim Pennucci, SM Ransom, MSE Roberts, and JWT Hes-
sels. A two-solar-mass neutron star measured using shapiro delay.
Nature, 467(7319):1081–1083, 2010.
[157] Meredith L Rawls, Jerome A Orosz, Jeffrey E McClintock, Manuel AP
Torres, Charles D Bailyn, and Michelle M Buxton. Refined neutron star
mass determinations for six eclipsing x-ray pulsar binariesthis paper
includes data gathered with the 6.5 m magellan telescopes located at
las campanas observatory, chile. The Astrophysical Journal, 730(1):25,
2011.
[158] MH Van Kerkwijk, RP Breton, and SR Kulkarni. Evidence for a mas-
sive neutron star from a radial-velocity study of the companion to the
black-widow pulsar psr b1957+ 20. The Astrophysical Journal, 728(2):95,
2011.
[159] Artyom V Astashenok, Salvatore Capozziello, and Sergei D Odintsov.
Magnetic neutron stars in f(r) gravity. Astrophysics and Space Science,
355(2):333–341, 2015.
[160] Artyom V Astashenok, Salvatore Capozziello, and Sergei D Odintsov.
Maximal neutron star mass and the resolution of the hyperon puzzle
in modified gravity. Physical Review D, 89(10):103509, 2014.
[161] Artyom V Astashenok, Salvatore Capozziello, and Sergei D Odintsov.
Extreme neutron stars from extended theories of gravity. Journal of
Cosmology and Astroparticle Physics, 2015(01):001, 2015.
[162] Kazım Yavuz Ek¸si, Can Güngör, and Murat Metehan Türko ˘glu. What
does a measurement of mass and/or radius of a neutron star constrain:
Equation of state or gravity? Physical Review D, 89(6):063003, 2014.

122
b i b l i o g r a p h y
[163] Emanuele Berti, Enrico Barausse, Vitor Cardoso, Leonardo Gualtieri,
Paolo Pani, Ulrich Sperhake, Leo C Stein, Norbert Wex, Kent Yagi,
Tessa Baker, et al. Testing general relativity with present and future as-
trophysical observations. Classical and Quantum Gravity, 32(24):243001,
2015.
[164] AM Oliveira, HES Velten, JC Fabris, and L Casarini. Neutron stars in
rastall gravity. Physical Review D, 92(4):044020, 2015.
[165] Carlos Palenzuela and Steve Liebling. Constraining scalar-tensor the-
ories of gravity from the most massive neutron stars. arXiv preprint
arXiv:1510.03471, 2015.
[166] Adolfo Cisterna, Térence Delsate, and Massimiliano Rinaldi. Neutron
stars in general second order scalar-tensor theory: The case of nonmin-
imal derivative coupling. Physical Review D, 92(4):044050, 2015.
[167] Adolfo Cisterna, Térence Delsate, Ludovic Ducobu, and Massimiliano
Rinaldi. Slowly rotating neutron stars in the nonminimal derivative
coupling sector of horndeski gravity. Physical Review D, 93(8):084046,
2016.
[168] Aneta Wojnar and Hermano Velten. Equilibrium and stability of rela-
tivistic stars in extended theories of gravity. arXiv:1604.04257, 2016.
[169] Hermano Velten, Adriano M Oliveira, and Aneta Wojnar.
A free
parametrized tov: Modified gravity from newtonian to relativistic stars.
Proceedings of Science (MPCS2015) 025, arXiv:1601.03000, 2016.
[170] Steven Weinberg. Gravitation and cosmology: principles and applications
of the general theory of relativity, volume 1. Wiley New York, 1972.
[171] Norman K Glendenning. Compact stars: Nuclear physics, particle physics
and general relativity. Springer Science and Business Media, 2012.
[172] J Robert Oppenheimer and George M Volkoff. On massive neutron
cores. Physical Review, 55(4):374, 1939.
[173] Richard C Tolman. Static solutions of einstein’s field equations for
spheres of fluid. Physical Review, 55(4):364, 1939.
[174] Richard Chace Tolman.
Relativity, thermodynamics, and cosmology.
Courier Corporation, 1987.
[175] David J Nice, Eric M Splaver, Ingrid H Stairs, L Oliver, Axel Jessner,
Michael Kramer, James M Cordes, et al. A 2.1m? pulsar measured by
relativistic orbital decay. The Astrophysical Journal, 634(2):1242, 2005.

b i b l i o g r a p h y
123
[176] Salvatore Capozziello, Francisco SN Lobo, and José P Mimoso. Energy
conditions in modified gravity. Physics Letters B, 730:280–283, 2014.
[177] Salvatore Capozziello, Francisco SN Lobo, and José P Mimoso. Gen-
eralized energy conditions in extended theories of gravity. Physical
Review D, 91(12):124019, 2015.
[178] José P Mimoso, Francisco SN Lobo, and Salvatore Capozziello. Ex-
tended theories of gravity with generalized energy conditions. In Jour-
nal of Physics: Conference Series, volume 600, page 012047. IOP Publish-
ing, 2015.
[179] Tomi Koivisto.
A note on covariant conservation of energy–
momentum in modified gravities. Classical and Quantum Gravity, 23
(12):4289, 2006.
[180] Kazuharu Bamba. Thermodynamic properties of modified gravity the-
ories. arXiv preprint arXiv:1604.02632, 2016.
[181] S Capozziello, R De Ritis, C Rubano, and P Scudellaro. Nöther sym-
metries in cosmology. La Rivista del Nuovo Cimento (1978-1999), 19(4):
1–114, 1996.
[182] Andronikos Paliathanasis. Symmetries of differential equations and
applications in relativistic physics. PhD Thesis, University of Athens
(2014) ,arXiv:1501.05129, 2015.
[183] Roman Stanisław Ingarden and Andrzej Jamiołkowski.
Mechanika
klasyczna. Pa ´nstwowe Wydawnictwo Naukowe, 1980.
[184] D.D. Landau and E.M. Lifshitz. The Classical Theory of Fields. Butter-
worth Heiemann, 4th edition, 1994.
[185] Kentaro Yano. The theory of lie derivatives and its applications. 1957.
[186] Andronikos Paliathanasis and Michael Tsamparlis. Lie point symme-
tries of a general class of pdes: The heat equation. Journal of Geometry
and Physics, 62(12):2443–2456, 2012.
[187] KS Govinder. Lie subalgebras, reduction of order, and group-invariant
solutions. Journal of mathematical analysis and applications, 258(2):720–
732, 2001.
[188] A. Paliathanasis, M. Tsamparlis, and M. T. Mustafa. Symmetry analy-
sis of the klein–gordon equation in bianchi i spacetimes. International
Journal of Geometric Methods in Modern Physics, 12(03):1550033, 2015.

124
b i b l i o g r a p h y
[189] John Wainwright and George Francis Rayner Ellis. Dynamical systems
in cosmology. Cambridge University Press, 2005.
[190] Orest Hrycyna and Marek Szydłowski. Cosmological dynamics with
non - minimally coupled scalar field and a constant potential function.
Journal of Cosmology and Astroparticle Physics, 2015(11):013, 2015.
[191] Marek Szydłowski and Orest Hrycyna. Scalar field cosmology in the
energy phase-space—unified description of dynamics. Journal of Cos-
mology and Astroparticle Physics, 2009(01):039, 2009.
[192] M Sami, M Shahalam, M Skugoreva, and A Toporensky. Cosmological
dynamics of a nonminimally coupled scalar field system and its late
time cosmic relevance. Physical Review D, 86(10):103532, 2012.
[193] Alan A Coley. Dynamical systems in cosmology. arXiv preprint gr-
qc/9910074, 1999.
[194] Sante Carloni, Peter KS Dunsby, Salvatore Capozziello, and Antonio
Troisi. Cosmological dynamics of rn gravity. Classical and Quantum
Gravity, 22(22):4839, 2005.
[195] Lawrence Perko. Differential equations and dynamical systems, volume 7.
Springer Science and Business Media, 2013.
[196] Morris W Hirsch, Stephen Smale, and Robert L Devaney. Differen-
tial equations, dynamical systems, and an introduction to chaos. Academic
press, 2012.
[197] Marek Szydłowski. Generic scenarios of the accelerating universe. As-
trophysics and Space Science, 339(2):389–399, 2012.


